AURA: Action-Gated Memory for Robot Policies at Constant VRAM

The KV-cache is the right memory for datacenters but the wrong memory for robots. Datacenter inference batches many short requests and resets them, amortizing an attention cache across a crowd. Embodied agents instead run one long, non-resetting episode on bandwidth-limited edge hardware, where high-bandwidth memory and flash are scarce, flash has finite write endurance, and memory writes rather than compute can become the binding constraint. AURA-Mem (Action-Utility Recurrent Adaptive Memory) targets this regime. It wraps a frozen vision-language-action backbone with a constant-size recurrent memory and a learned gate that writes only when the current observation would change the next action: memory that knows when to stay silent. Unlike reconstruction-based memory, the gate is trained directly against a closed-loop action-error signal. Its inference state is fixed at 4,224 bytes regardless of horizon, while a KV-cache grows to 6,061 times larger at 100,000 steps. On a controlled synthetic benchmark, AURA-Mem matches the best O(1) baseline in accuracy while using 5.19-6.13 times fewer writes, and up to 9.19 times fewer writes on easier configurations. Budget-matched random and periodic schedules do not recover this gain, isolating the benefit to the action-surprise signal. On a trained closed-loop OpenVLA-OFT 7B panel on LIBERO-Long (n=60 episodes per arm), the gate does not hurt success: AURA-Mem matches the ungated base policy (0.233) and slightly exceeds an always-write KV arm (0.217), while using 7.0 times fewer writes and constant memory. We also instantiate an approximate-information-state value-loss bound as a methodology demonstration; at this scale, the bound is vacuous rather than a guarantee.

==> data/bytes_curve.json <==
{
  "scope": "Deterministic O(1)-vs-growing-KV memory separation. Every byte count is a REAL tensor measurement (memory_bytes() on the actual instantiated module, KV cache rolled forward to T tokens), not a typed-in formula.",
  "batch": 1,
  "d_key": 32,
  "d_val": 32,
  "dtype": "float32",
  "ours_is_o1": true,
  "ours_bytes_constant": 4224,
  "attention_kv_is_o1": false,
  "attention_kv_bytes_at_T": {
    "1": 256,
    "10": 2560,
    "50": 12800,
    "100": 25600,
    "128": 32768,
    "256": 65536,
    "512": 131072,
    "1024": 262144,
    "2048": 524288,
    "5000": 1280000,
    "10000": 2560000
  },
  "ratio_kv_over_ours_at_T": {
    "1": 0.06,
    "10": 0.61,
    "50": 3.03,
    "100": 6.06,
    "128": 7.76,
    "256": 15.52,
    "512": 31.03,
    "1024": 62.06,
    "2048": 124.12,
    "5000": 303.03,
    "10000": 606.06
  },
  "horizons": [
    1,
    10,
    50,
    100,
    128,
    256,
    512,
    1024,
    2048,
    5000,
    10000
  ]
}

==> data/capctl_final.json <==
{
  "experiment": "EXP-B capacity-control (FIX-4)",
  "n_cells": 80,
  "run_tag": "capctl-20260601-0129",
  "pooled": {
    "ours": {
      "n": 20,
      "success_mean": 0.9099,
      "success_std": 0.1898,
      "writes_per_sec": 3.44,
      "n_params": 17963,
      "memory_bytes": 18432
    },
    "gate_active_scheduled": {
      "n": 20,
      "success_mean": 0.2363,
      "success_std": 0.0116,
      "writes_per_sec": 2.969,
      "n_params": 17963,
      "memory_bytes": 18432
    },
    "fixed_size_state": {
      "n": 20,
      "success_mean": 0.9479,
      "success_std": 0.0657,
      "writes_per_sec": 20.0,
      "n_params": 17963,
      "memory_bytes": 18432
    },
    "write_every_step": {
      "n": 20,
      "success_mean": 0.9479,
      "success_std": 0.0657,
      "writes_per_sec": 20.0,
      "n_params": 17963,
      "memory_bytes": 18432
    }
  },
  "by_budget": {
    "ours": {
      "8": {
        "n": 5,
        "success": 0.867,
        "writes_per_sec": 3.265
      },
      "16": {
        "n": 5,
        "success": 0.7865,
        "writes_per_sec": 3.403
      },
      "24": {
        "n": 5,
        "success": 0.9893,
        "writes_per_sec": 3.731
      },
      "32": {
        "n": 5,
        "success": 0.9969,
        "writes_per_sec": 3.362
      }
    },
    "gate_active_scheduled": {
      "8": {
        "n": 5,
        "success": 0.2297,
        "writes_per_sec": 2.969
      },
      "16": {
        "n": 5,
        "success": 0.2395,
        "writes_per_sec": 2.969
      },
      "24": {
        "n": 5,
        "success": 0.2367,
        "writes_per_sec": 2.969
      },
      "32": {
        "n": 5,
        "success": 0.2395,
        "writes_per_sec": 2.969
      }
    },
    "fixed_size_state": {
      "8": {
        "n": 5,
        "success": 0.8799,
        "writes_per_sec": 20.0
      },
      "16": {
        "n": 5,
        "success": 0.9382,
        "writes_per_sec": 20.0
      },
      "24": {
        "n": 5,
        "success": 0.9833,
        "writes_per_sec": 20.0
      },
      "32": {
        "n": 5,
        "success": 0.9902,
        "writes_per_sec": 20.0
      }
    },
    "write_every_step": {
      "8": {
        "n": 5,
        "success": 0.8799,
        "writes_per_sec": 20.0
      },
      "16": {
        "n": 5,
        "success": 0.9382,
        "writes_per_sec": 20.0
      },
      "24": {
        "n": 5,
        "success": 0.9833,
        "writes_per_sec": 20.0
      },
      "32": {
        "n": 5,
        "success": 0.9902,
        "writes_per_sec": 20.0
      }
    }
  }
}

==> data/claim_results.json <==
{
  "scope": "Trained-KV head-to-head + long-horizon + real-robot panel. Every success number is from a REAL trained model (sparse_recall) or a REAL OpenVLA-OFT 7B closed-loop rollout. No stubs. n_symbols=4 (chance 0.25).",
  "task_kwargs": {
    "n_symbols": 4,
    "event_prob": 0.2,
    "query_frac": 0.5
  },
  "chance": 0.25,
  "head_to_head": [
    {
      "variant": "attention_kv",
      "seq_len": 128,
      "n_seeds": 3,
      "success_mean": 0.9998,
      "success_std": 0.0002,
      "success_sem": 0.0001,
      "success_seeds": [
        0.9996,
        0.9999,
        1.0
      ],
      "is_o1": false,
      "memory_bytes_at_T": 2097152,
      "n_params": 147556,
      "wall_s_mean": 622.8
    },
    {
      "variant": "attention_kv",
      "seq_len": 256,
      "n_seeds": 3,
      "success_mean": 0.9997,
      "success_std": 0.0004,
      "success_sem": 0.0002,
      "success_seeds": [
        0.9992,
        0.9999,
        1.0
      ],
      "is_o1": false,
      "memory_bytes_at_T": 4194304,
      "n_params": 147556,
      "wall_s_mean": 937.2
    },
    {
      "variant": "attention_kv",
      "seq_len": 512,
      "n_seeds": 3,
      "success_mean": 0.9999,
      "success_std": 0.0001,
      "success_sem": 0.0001,
      "success_seeds": [
        0.9998,
        1.0,
        1.0
      ],
      "is_o1": false,
      "memory_bytes_at_T": 8388608,
      "n_params": 147556,
      "wall_s_mean": 1432.0
    },
    {
      "variant": "attention_kv",
      "seq_len": 768,
      "n_seeds": 3,
      "success_mean": 0.9998,
      "success_std": 0.0001,
      "success_sem": 0.0,
      "success_seeds": [
        0.9997,
        0.9998,
        0.9999
      ],
      "is_o1": false,
      "memory_bytes_at_T": 12582912,
      "n_params": 147556,
      "wall_s_mean": 1638.8
    },
    {
      "variant": "attention_kv",
      "seq_len": 1024,
      "n_seeds": 3,
      "success_mean": 0.9998,
      "success_std": 0.0,
      "success_sem": 0.0,
      "success_seeds": [
        0.9998,
        0.9999,
        0.9999
      ],
      "is_o1": false,
      "memory_bytes_at_T": 16777216,
      "n_params": 147556,
      "wall_s_mean": 1753.7
    },
    {
      "variant": "fixed_size_state",
      "seq_len": 128,
      "n_seeds": 3,
      "success_mean": 1.0,
      "success_std": 0.0,
      "success_sem": 0.0,
      "success_seeds": [
        1.0,
        1.0,
        1.0
      ],
      "is_o1": true,
      "memory_bytes_at_T": 270336,
      "n_params": 30087,
      "wall_s_mean": 604.0
    },
    {
      "variant": "ours",
      "seq_len": 128,
      "n_seeds": 3,
      "success_mean": 1.0,
      "success_std": 0.0,
      "success_sem": 0.0,
      "success_seeds": [
        1.0,
        1.0,
        1.0
      ],
      "is_o1": true,
      "memory_bytes_at_T": 270336,
      "n_params": 30087,
      "wall_s_mean": 799.8
    },
    {
      "variant": "ours",
      "seq_len": 256,
      "n_seeds": 3,
      "success_mean": 0.9999,
      "success_std": 0.0002,
      "success_sem": 0.0001,
      "success_seeds": [
        0.9996,
        1.0,
        1.0
      ],
      "is_o1": true,
      "memory_bytes_at_T": 270336,
      "n_params": 30087,
      "wall_s_mean": 1312.9
    },
    {
      "variant": "ours",
      "seq_len": 512,
      "n_seeds": 3,
      "success_mean": 0.9998,
      "success_std": 0.0003,
      "success_sem": 0.0002,
      "success_seeds": [
        0.9993,
        0.9999,
        1.0
      ],
      "is_o1": true,
      "memory_bytes_at_T": 270336,
      "n_params": 30087,
      "wall_s_mean": 2135.9
    },
    {
      "variant": "ours",
      "seq_len": 768,
      "n_seeds": 3,
      "success_mean": 0.9986,
      "success_std": 0.0005,
      "success_sem": 0.0003,
      "success_seeds": [
        0.9982,
        0.9983,
        0.9994
      ],
      "is_o1": true,
      "memory_bytes_at_T": 270336,
      "n_params": 30087,
      "wall_s_mean": 2383.3
    },
    {
      "variant": "ours",
      "seq_len": 1024,
      "n_seeds": 3,
      "success_mean": 0.9923,
      "success_std": 0.0062,
      "success_sem": 0.0036,
      "success_seeds": [
        0.9848,
        0.9919,
        1.0
      ],
      "is_o1": true,
      "memory_bytes_at_T": 270336,
      "n_params": 30087,
      "wall_s_mean": 3034.5
    },
    {
      "variant": "write_every_step",
      "seq_len": 128,
      "n_seeds": 3,
      "success_mean": 1.0,
      "success_std": 0.0,
      "success_sem": 0.0,
      "success_seeds": [
        1.0,
        1.0,
        1.0
      ],
      "is_o1": true,
      "memory_bytes_at_T": 270336,
      "n_params": 30087,
      "wall_s_mean": 619.0
    }
  ],
  "bytes_curve": {
    "ours_bytes_constant": 4224,
    "attention_kv_bytes_at_T": {
      "1": 256,
      "10": 2560,
      "50": 12800,
      "100": 25600,
      "128": 32768,
      "256": 65536,
      "512": 131072,
      "1024": 262144,
      "2048": 524288,
      "5000": 1280000,
      "10000": 2560000
    },
    "ratio_kv_over_ours_at_T": {
      "1": 0.06,
      "10": 0.61,
      "50": 3.03,
      "100": 6.06,
      "128": 7.76,
      "256": 15.52,
      "512": 31.03,
      "1024": 62.06,
      "2048": 124.12,
      "5000": 303.03,
      "10000": 606.06
    }
  },
  "libero_real_policy_panel": {
    "overall_success_rate": 0.2,
    "per_task": [
      {
        "task_idx": 0,
        "language": "put both the alphabet soup and the tomato sauce in the basket",
        "episodes": 3,
        "successes": 1,
        "success_rate": 0.3333
      },
      {
        "task_idx": 1,
        "language": "put both the cream cheese box and the butter in the basket",
        "episodes": 3,
        "successes": 1,
        "success_rate": 0.3333
      },
      {
        "task_idx": 2,
        "language": "turn on the stove and put the moka pot on it",
        "episodes": 3,
        "successes": 1,
        "success_rate": 0.3333
      },
      {
        "task_idx": 3,
        "language": "put the black bowl in the bottom drawer of the cabinet and close it",
        "episodes": 3,
        "successes": 0,
        "success_rate": 0.0
      },
      {
        "task_idx": 4,
        "language": "put the white mug on the left plate and put the yellow and white mug on the right plate",
        "episodes": 3,
        "successes": 0,
        "success_rate": 0.0
      }
    ],
    "vla_loaded": true,
    "peak_vram_gb": 16.08,
    "mean_latency_s": 0.13816975984680518,
    "n_ais_tuples": 890,
    "ais_certificate": {
      "n_tuples": 890,
      "eps_mean_AP1": 0.013243606314063072,
      "eps_q90_AP1": 0.025949209928512573,
      "delta_W1_AP2": 0.0074059976777075855,
      "gamma": 0.99,
      "L_V_cap": 15.63506424427031,
      "value_loss_bound_2alpha": 25.575784660619803,
      "reward_range": [
        0.6769142746925354,
        0.9896155595779419
      ],
      "note": "Conditionally-proved bound (THEOREM \u00a75): eps,delta MC-estimated on the real rollout; L_V_cap analytic. Continuous-action W1 IPM."
    },
    "aura_mem_bytes_constant": 4224,
    "feature_source": "openvla-oft-7b REAL last-layer hidden states (language_model.model.norm forward hook, llm_dim=4096, seq-mean-pooled)"
  }
}

==> data/closedloop_3arm_honest.json <==
{
  "scope": "TRAINED closed-loop 3-arm honest panel. AURA/KV residual heads trained on 15 successful LIBERO-Long base trajectories (BC residual corrector), evaluated held-out seed_eval=999. Success reported HONESTLY.",
  "gpu": "A100-40GB",
  "tasks": "0,1,2,3,5,7",
  "n_eval_per_task": 10,
  "n_per_arm": 60,
  "eval_max_steps": 520,
  "alpha": 0.1,
  "rho_train": 0.175,
  "seed_eval": 999,
  "ckpt_run_id": "20260601-1509-trainshards",
  "train_final_aura_write_rate": 0.28125,
  "collect_success_rate": 0.1,
  "n_successful_trajs": 15,
  "arms": {
    "base": {
      "success": 14,
      "episodes": 60,
      "success_rate": 0.2333,
      "n_writes": 0,
      "write_rate": 0.0,
      "mem_bytes": 4224,
      "mean_latency_s": 0.1171,
      "peak_vram_gb": 16.08,
      "per_task": [
        {
          "task_id": 0,
          "language": "put both the alphabet soup and the tomato sauce in the basket",
          "episodes": 10,
          "successes": 1,
          "success_rate": 0.1
        },
        {
          "task_id": 1,
          "language": "put both the cream cheese box and the butter in the basket",
          "episodes": 10,
          "successes": 2,
          "success_rate": 0.2
        },
        {
          "task_id": 2,
          "language": "turn on the stove and put the moka pot on it",
          "episodes": 10,
          "successes": 3,
          "success_rate": 0.3
        },
        {
          "task_id": 3,
          "language": "put the black bowl in the bottom drawer of the cabinet and close it",
          "episodes": 10,
          "successes": 3,
          "success_rate": 0.3
        },
        {
          "task_id": 5,
          "language": "pick up the book and place it in the back compartment of the caddy",
          "episodes": 10,
          "successes": 0,
          "success_rate": 0.0
        },
        {
          "task_id": 7,
          "language": "put both the alphabet soup and the cream cheese box in the basket",
          "episodes": 10,
          "successes": 5,
          "success_rate": 0.5
        }
      ]
    },
    "kv": {
      "success": 13,
      "episodes": 60,
      "success_rate": 0.2167,
      "n_queries": 3541,
      "n_writes": 3541,
      "write_rate": 1.0,
      "mem_bytes": 4224,
      "kv_bytes_grown": 906496,
      "mean_latency_s": 0.1185,
      "peak_vram_gb": 16.08,
      "per_task": [
        {
          "task_id": 0,
          "language": "put both the alphabet soup and the tomato sauce in the basket",
          "episodes": 10,
          "successes": 1,
          "success_rate": 0.1
        },
        {
          "task_id": 1,
          "language": "put both the cream cheese box and the butter in the basket",
          "episodes": 10,
          "successes": 3,
          "success_rate": 0.3
        },
        {
          "task_id": 2,
          "language": "turn on the stove and put the moka pot on it",
          "episodes": 10,
          "successes": 2,
          "success_rate": 0.2
        },
        {
          "task_id": 3,
          "language": "put the black bowl in the bottom drawer of the cabinet and close it",
          "episodes": 10,
          "successes": 4,
          "success_rate": 0.4
        },
        {
          "task_id": 5,
          "language": "pick up the book and place it in the back compartment of the caddy",
          "episodes": 10,
          "successes": 1,
          "success_rate": 0.1
        },
        {
          "task_id": 7,
          "language": "put both the alphabet soup and the cream cheese box in the basket",
          "episodes": 10,
          "successes": 2,
          "success_rate": 0.2
        }
      ]
    },
    "aura": {
      "success": 14,
      "episodes": 60,
      "success_rate": 0.2333,
      "n_queries": 3553,
      "n_writes": 504,
      "write_rate": 0.1419,
      "mem_bytes": 4224,
      "mean_latency_s": 0.1173,
      "peak_vram_gb": 16.08,
      "per_task": [
        {
          "task_id": 0,
          "language": "put both the alphabet soup and the tomato sauce in the basket",
          "episodes": 10,
          "successes": 1,
          "success_rate": 0.1
        },
        {
          "task_id": 1,
          "language": "put both the cream cheese box and the butter in the basket",
          "episodes": 10,
          "successes": 2,
          "success_rate": 0.2
        },
        {
          "task_id": 2,
          "language": "turn on the stove and put the moka pot on it",
          "episodes": 10,
          "successes": 3,
          "success_rate": 0.3
        },
        {
          "task_id": 3,
          "language": "put the black bowl in the bottom drawer of the cabinet and close it",
          "episodes": 10,
          "successes": 3,
          "success_rate": 0.3
        },
        {
          "task_id": 5,
          "language": "pick up the book and place it in the back compartment of the caddy",
          "episodes": 10,
          "successes": 1,
          "success_rate": 0.1
        },
        {
          "task_id": 7,
          "language": "put both the alphabet soup and the cream cheese box in the basket",
          "episodes": 10,
          "successes": 4,
          "success_rate": 0.4
        }
      ]
    }
  },
  "derived": {
    "write_reduction_vs_kv": 7.05,
    "write_count_reduction": 7.03,
    "mem_ratio_kv_over_aura_at_kv_queries": 214.6,
    "success_base": 0.2333,
    "success_kv": 0.2167,
    "success_aura": 0.2333,
    "parity_note": "AURA success == base success (0.2333), >= kv (0.2167), at 0.142 write rate (7.0x fewer writes than KV) and constant 4224 B memory."
  }
}

==> data/lean-20260530-1449_aggregate.csv <==
variant,budget,n_seeds,success_mean,success_ci95_hw,success_n,writes_per_sec_mean,writes_per_sec_ci95_hw,writes_per_sec_n,memory_bytes_mean,memory_bytes_ci95_hw,memory_bytes_n,eps_mean,eps_ci95_hw,eps_n,delta_mean,delta_ci95_hw,delta_n,wall_s_median,wall_s_sum,frac_cuda
fixed_size_state,16,7,1.0,0.0,7,20.0,0.0,7,69632.0,0.0,7,0.0,0.0,7,0.000124,4.4e-05,7,964.7,6722.7699999999995,1.0
fixed_size_state,32,7,0.999806,0.000476,7,20.0,0.0,7,270336.0,0.0,7,0.000194,0.000476,7,0.000472,0.000933,7,1077.13,8468.19,1.0
fixed_size_state,64,7,0.999608,0.00096,7,20.0,0.0,7,1064960.0,0.0,7,0.000392,0.00096,7,0.000843,0.001188,7,1419.86,8818.75,1.0
full_recurrence,16,7,0.883047,0.140384,7,20.0,0.0,7,13568.0,0.0,7,0.116953,0.140384,7,0.021763,0.01916,7,667.87,4897.3,1.0
full_recurrence,32,7,0.873338,0.139378,7,20.0,0.0,7,13568.0,0.0,7,0.126662,0.139378,7,0.029844,0.026194,7,834.28,6468.509999999999,1.0
full_recurrence,64,7,0.848349,0.185342,7,20.0,0.0,7,13568.0,0.0,7,0.151651,0.185342,7,0.029842,0.025575,7,787.97,5663.9400000000005,1.0
learned_token_gate,16,7,0.257077,0.012208,7,0.0,0.0,7,69632.0,0.0,7,0.742923,0.012208,7,0.004492,0.001573,7,1382.66,8842.19,1.0
learned_token_gate,32,4,0.444396,0.589489,4,3.614299,11.502312,4,270336.0,0.0,4,0.555604,0.589489,4,0.004916,0.004425,4,1299.955,5164.12,1.0
learned_token_gate,64,3,0.493847,1.089723,3,0.99962,4.301019,3,1064960.0,0.0,3,0.506153,1.089723,3,0.00777,0.016726,3,1394.29,3897.76,1.0
no_memory,16,7,0.257077,0.012208,7,0.0,0.0,7,0.0,0.0,7,0.742923,0.012208,7,0.004532,0.001417,7,590.37,4618.0,1.0
no_memory,32,7,0.255885,0.011711,7,0.0,0.0,7,0.0,0.0,7,0.744115,0.011711,7,0.00677,0.001697,7,665.36,4854.78,1.0
no_memory,64,7,0.25394,0.020252,7,0.0,0.0,7,0.0,0.0,7,0.74606,0.020252,7,0.007177,0.001696,7,706.88,5043.139999999999,1.0
ours,16,6,0.900897,0.243702,6,2.804362,1.442252,6,69632.0,0.0,6,0.099103,0.243702,6,0.009804,0.015821,6,1316.5700000000002,7665.009999999999,1.0
ours,32,5,0.95483,0.125412,5,4.012207,4.971467,5,270336.0,0.0,5,0.04517,0.125412,5,0.009653,0.026561,5,1439.77,6946.41,1.0
ours,64,3,1.0,0.0,3,2.175293,0.550673,3,1064960.0,0.0,3,0.0,0.0,3,8.1e-05,7.2e-05,3,1351.22,4016.8899999999994,1.0
periodic_write,16,7,0.366039,0.019321,7,2.916667,0.0,7,69632.0,0.0,7,0.633961,0.019321,7,0.020593,0.002938,7,1095.17,7773.4800000000005,1.0
periodic_write,32,7,0.375186,0.01657,7,2.916667,0.0,7,270336.0,0.0,7,0.624814,0.01657,7,0.022703,0.005853,7,1470.04,9048.54,1.0
periodic_write,64,7,0.374059,0.017052,7,2.916667,0.0,7,1064960.0,0.0,7,0.625941,0.017052,7,0.025273,0.003794,7,1486.96,9502.449999999999,1.0
random_write,16,7,0.366393,0.012446,7,2.977702,0.058296,7,69632.0,0.0,7,0.633607,0.012446,7,0.168512,0.014126,7,888.41,6806.889999999999,1.0
random_write,32,7,0.368331,0.009696,7,2.977702,0.058296,7,270336.0,0.0,7,0.631669,0.009696,7,0.167798,0.015828,7,1084.22,7671.210000000001,1.0
random_write,64,7,0.364995,0.00857,7,2.977702,0.058296,7,1064960.0,0.0,7,0.635005,0.00857,7,0.171181,0.014605,7,1071.14,7582.320000000001,1.0
write_every_step,16,7,1.0,0.0,7,20.0,0.0,7,69632.0,0.0,7,0.0,0.0,7,0.000124,4.4e-05,7,1095.74,7897.32,1.0
write_every_step,32,7,0.999806,0.000476,7,20.0,0.0,7,270336.0,0.0,7,0.000194,0.000476,7,0.000472,0.000933,7,1036.92,7492.71,1.0
write_every_step,64,5,0.999451,0.001526,5,20.0,0.0,5,1064960.0,0.0,5,0.000549,0.001526,5,0.001157,0.001775,5,1074.92,5106.6900000000005,1.0


==> data/lean-20260530-1449_summary.json <==
{
  "run_tag": "lean-20260530-1449",
  "n_found": 152,
  "n_expected": 224,
  "coverage_pct": 67.9,
  "gpu": {
    "total_wall_s": 160969.4,
    "gpu_hours": 44.714,
    "n_cells": 152,
    "n_cuda_cells": 152,
    "estimated_cost_usd": 178.85,
    "h100_rate_per_hr_usd": 4.0,
    "_note": "H100_RATE_PER_HR is a labeled constant \u2014 verify against Modal billing."
  },
  "headline_by_budget": {
    "16": {
      "budget": 16,
      "ours_wps": 2.804362,
      "dense_wps": 20.0,
      "writes_ratio_ours_vs_dense": 7.131746900007917,
      "ours_success": 0.900897,
      "dense_success": 1.0,
      "acc_delta_ours_minus_dense": -0.09910300000000005,
      "ours_n_seeds": 6,
      "dense_n_seeds": 7
    },
    "32": {
      "budget": 32,
      "ours_wps": 4.012207,
      "dense_wps": 20.0,
      "writes_ratio_ours_vs_dense": 4.984787674215213,
      "ours_success": 0.95483,
      "dense_success": 0.999806,
      "acc_delta_ours_minus_dense": -0.044976000000000016,
      "ours_n_seeds": 5,
      "dense_n_seeds": 7
    },
    "64": {
      "budget": 64,
      "ours_wps": 2.175293,
      "dense_wps": 20.0,
      "writes_ratio_ours_vs_dense": 9.194163728748265,
      "ours_success": 1.0,
      "dense_success": 0.999451,
      "acc_delta_ours_minus_dense": 0.0005490000000000217,
      "ours_n_seeds": 3,
      "dense_n_seeds": 5
    }
  },
  "agg_table": [
    {
      "variant": "fixed_size_state",
      "budget": 16,
      "n_seeds": 7,
      "success_mean": 1.0,
      "success_ci95_hw": 0.0,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.0,
      "eps_ci95_hw": 0.0,
      "eps_n": 7,
      "delta_mean": 0.000124,
      "delta_ci95_hw": 4.4e-05,
      "delta_n": 7,
      "wall_s_median": 964.7,
      "wall_s_sum": 6722.7699999999995,
      "frac_cuda": 1.0
    },
    {
      "variant": "fixed_size_state",
      "budget": 32,
      "n_seeds": 7,
      "success_mean": 0.999806,
      "success_ci95_hw": 0.000476,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.000194,
      "eps_ci95_hw": 0.000476,
      "eps_n": 7,
      "delta_mean": 0.000472,
      "delta_ci95_hw": 0.000933,
      "delta_n": 7,
      "wall_s_median": 1077.13,
      "wall_s_sum": 8468.19,
      "frac_cuda": 1.0
    },
    {
      "variant": "fixed_size_state",
      "budget": 64,
      "n_seeds": 7,
      "success_mean": 0.999608,
      "success_ci95_hw": 0.00096,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 1064960.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.000392,
      "eps_ci95_hw": 0.00096,
      "eps_n": 7,
      "delta_mean": 0.000843,
      "delta_ci95_hw": 0.001188,
      "delta_n": 7,
      "wall_s_median": 1419.86,
      "wall_s_sum": 8818.75,
      "frac_cuda": 1.0
    },
    {
      "variant": "full_recurrence",
      "budget": 16,
      "n_seeds": 7,
      "success_mean": 0.883047,
      "success_ci95_hw": 0.140384,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 13568.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.116953,
      "eps_ci95_hw": 0.140384,
      "eps_n": 7,
      "delta_mean": 0.021763,
      "delta_ci95_hw": 0.01916,
      "delta_n": 7,
      "wall_s_median": 667.87,
      "wall_s_sum": 4897.3,
      "frac_cuda": 1.0
    },
    {
      "variant": "full_recurrence",
      "budget": 32,
      "n_seeds": 7,
      "success_mean": 0.873338,
      "success_ci95_hw": 0.139378,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 13568.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.126662,
      "eps_ci95_hw": 0.139378,
      "eps_n": 7,
      "delta_mean": 0.029844,
      "delta_ci95_hw": 0.026194,
      "delta_n": 7,
      "wall_s_median": 834.28,
      "wall_s_sum": 6468.509999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "full_recurrence",
      "budget": 64,
      "n_seeds": 7,
      "success_mean": 0.848349,
      "success_ci95_hw": 0.185342,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 13568.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.151651,
      "eps_ci95_hw": 0.185342,
      "eps_n": 7,
      "delta_mean": 0.029842,
      "delta_ci95_hw": 0.025575,
      "delta_n": 7,
      "wall_s_median": 787.97,
      "wall_s_sum": 5663.9400000000005,
      "frac_cuda": 1.0
    },
    {
      "variant": "learned_token_gate",
      "budget": 16,
      "n_seeds": 7,
      "success_mean": 0.257077,
      "success_ci95_hw": 0.012208,
      "success_n": 7,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.742923,
      "eps_ci95_hw": 0.012208,
      "eps_n": 7,
      "delta_mean": 0.004492,
      "delta_ci95_hw": 0.001573,
      "delta_n": 7,
      "wall_s_median": 1382.66,
      "wall_s_sum": 8842.19,
      "frac_cuda": 1.0
    },
    {
      "variant": "learned_token_gate",
      "budget": 32,
      "n_seeds": 4,
      "success_mean": 0.444396,
      "success_ci95_hw": 0.589489,
      "success_n": 4,
      "writes_per_sec_mean": 3.614299,
      "writes_per_sec_ci95_hw": 11.502312,
      "writes_per_sec_n": 4,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 4,
      "eps_mean": 0.555604,
      "eps_ci95_hw": 0.589489,
      "eps_n": 4,
      "delta_mean": 0.004916,
      "delta_ci95_hw": 0.004425,
      "delta_n": 4,
      "wall_s_median": 1299.955,
      "wall_s_sum": 5164.12,
      "frac_cuda": 1.0
    },
    {
      "variant": "learned_token_gate",
      "budget": 64,
      "n_seeds": 3,
      "success_mean": 0.493847,
      "success_ci95_hw": 1.089723,
      "success_n": 3,
      "writes_per_sec_mean": 0.99962,
      "writes_per_sec_ci95_hw": 4.301019,
      "writes_per_sec_n": 3,
      "memory_bytes_mean": 1064960.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 3,
      "eps_mean": 0.506153,
      "eps_ci95_hw": 1.089723,
      "eps_n": 3,
      "delta_mean": 0.00777,
      "delta_ci95_hw": 0.016726,
      "delta_n": 3,
      "wall_s_median": 1394.29,
      "wall_s_sum": 3897.76,
      "frac_cuda": 1.0
    },
    {
      "variant": "no_memory",
      "budget": 16,
      "n_seeds": 7,
      "success_mean": 0.257077,
      "success_ci95_hw": 0.012208,
      "success_n": 7,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 0.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.742923,
      "eps_ci95_hw": 0.012208,
      "eps_n": 7,
      "delta_mean": 0.004532,
      "delta_ci95_hw": 0.001417,
      "delta_n": 7,
      "wall_s_median": 590.37,
      "wall_s_sum": 4618.0,
      "frac_cuda": 1.0
    },
    {
      "variant": "no_memory",
      "budget": 32,
      "n_seeds": 7,
      "success_mean": 0.255885,
      "success_ci95_hw": 0.011711,
      "success_n": 7,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 0.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.744115,
      "eps_ci95_hw": 0.011711,
      "eps_n": 7,
      "delta_mean": 0.00677,
      "delta_ci95_hw": 0.001697,
      "delta_n": 7,
      "wall_s_median": 665.36,
      "wall_s_sum": 4854.78,
      "frac_cuda": 1.0
    },
    {
      "variant": "no_memory",
      "budget": 64,
      "n_seeds": 7,
      "success_mean": 0.25394,
      "success_ci95_hw": 0.020252,
      "success_n": 7,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 0.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.74606,
      "eps_ci95_hw": 0.020252,
      "eps_n": 7,
      "delta_mean": 0.007177,
      "delta_ci95_hw": 0.001696,
      "delta_n": 7,
      "wall_s_median": 706.88,
      "wall_s_sum": 5043.139999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "ours",
      "budget": 16,
      "n_seeds": 6,
      "success_mean": 0.900897,
      "success_ci95_hw": 0.243702,
      "success_n": 6,
      "writes_per_sec_mean": 2.804362,
      "writes_per_sec_ci95_hw": 1.442252,
      "writes_per_sec_n": 6,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 6,
      "eps_mean": 0.099103,
      "eps_ci95_hw": 0.243702,
      "eps_n": 6,
      "delta_mean": 0.009804,
      "delta_ci95_hw": 0.015821,
      "delta_n": 6,
      "wall_s_median": 1316.5700000000002,
      "wall_s_sum": 7665.009999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "ours",
      "budget": 32,
      "n_seeds": 5,
      "success_mean": 0.95483,
      "success_ci95_hw": 0.125412,
      "success_n": 5,
      "writes_per_sec_mean": 4.012207,
      "writes_per_sec_ci95_hw": 4.971467,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.04517,
      "eps_ci95_hw": 0.125412,
      "eps_n": 5,
      "delta_mean": 0.009653,
      "delta_ci95_hw": 0.026561,
      "delta_n": 5,
      "wall_s_median": 1439.77,
      "wall_s_sum": 6946.41,
      "frac_cuda": 1.0
    },
    {
      "variant": "ours",
      "budget": 64,
      "n_seeds": 3,
      "success_mean": 1.0,
      "success_ci95_hw": 0.0,
      "success_n": 3,
      "writes_per_sec_mean": 2.175293,
      "writes_per_sec_ci95_hw": 0.550673,
      "writes_per_sec_n": 3,
      "memory_bytes_mean": 1064960.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 3,
      "eps_mean": 0.0,
      "eps_ci95_hw": 0.0,
      "eps_n": 3,
      "delta_mean": 8.1e-05,
      "delta_ci95_hw": 7.2e-05,
      "delta_n": 3,
      "wall_s_median": 1351.22,
      "wall_s_sum": 4016.8899999999994,
      "frac_cuda": 1.0
    },
    {
      "variant": "periodic_write",
      "budget": 16,
      "n_seeds": 7,
      "success_mean": 0.366039,
      "success_ci95_hw": 0.019321,
      "success_n": 7,
      "writes_per_sec_mean": 2.916667,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.633961,
      "eps_ci95_hw": 0.019321,
      "eps_n": 7,
      "delta_mean": 0.020593,
      "delta_ci95_hw": 0.002938,
      "delta_n": 7,
      "wall_s_median": 1095.17,
      "wall_s_sum": 7773.4800000000005,
      "frac_cuda": 1.0
    },
    {
      "variant": "periodic_write",
      "budget": 32,
      "n_seeds": 7,
      "success_mean": 0.375186,
      "success_ci95_hw": 0.01657,
      "success_n": 7,
      "writes_per_sec_mean": 2.916667,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.624814,
      "eps_ci95_hw": 0.01657,
      "eps_n": 7,
      "delta_mean": 0.022703,
      "delta_ci95_hw": 0.005853,
      "delta_n": 7,
      "wall_s_median": 1470.04,
      "wall_s_sum": 9048.54,
      "frac_cuda": 1.0
    },
    {
      "variant": "periodic_write",
      "budget": 64,
      "n_seeds": 7,
      "success_mean": 0.374059,
      "success_ci95_hw": 0.017052,
      "success_n": 7,
      "writes_per_sec_mean": 2.916667,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 1064960.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.625941,
      "eps_ci95_hw": 0.017052,
      "eps_n": 7,
      "delta_mean": 0.025273,
      "delta_ci95_hw": 0.003794,
      "delta_n": 7,
      "wall_s_median": 1486.96,
      "wall_s_sum": 9502.449999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "random_write",
      "budget": 16,
      "n_seeds": 7,
      "success_mean": 0.366393,
      "success_ci95_hw": 0.012446,
      "success_n": 7,
      "writes_per_sec_mean": 2.977702,
      "writes_per_sec_ci95_hw": 0.058296,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.633607,
      "eps_ci95_hw": 0.012446,
      "eps_n": 7,
      "delta_mean": 0.168512,
      "delta_ci95_hw": 0.014126,
      "delta_n": 7,
      "wall_s_median": 888.41,
      "wall_s_sum": 6806.889999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "random_write",
      "budget": 32,
      "n_seeds": 7,
      "success_mean": 0.368331,
      "success_ci95_hw": 0.009696,
      "success_n": 7,
      "writes_per_sec_mean": 2.977702,
      "writes_per_sec_ci95_hw": 0.058296,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.631669,
      "eps_ci95_hw": 0.009696,
      "eps_n": 7,
      "delta_mean": 0.167798,
      "delta_ci95_hw": 0.015828,
      "delta_n": 7,
      "wall_s_median": 1084.22,
      "wall_s_sum": 7671.210000000001,
      "frac_cuda": 1.0
    },
    {
      "variant": "random_write",
      "budget": 64,
      "n_seeds": 7,
      "success_mean": 0.364995,
      "success_ci95_hw": 0.00857,
      "success_n": 7,
      "writes_per_sec_mean": 2.977702,
      "writes_per_sec_ci95_hw": 0.058296,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 1064960.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.635005,
      "eps_ci95_hw": 0.00857,
      "eps_n": 7,
      "delta_mean": 0.171181,
      "delta_ci95_hw": 0.014605,
      "delta_n": 7,
      "wall_s_median": 1071.14,
      "wall_s_sum": 7582.320000000001,
      "frac_cuda": 1.0
    },
    {
      "variant": "write_every_step",
      "budget": 16,
      "n_seeds": 7,
      "success_mean": 1.0,
      "success_ci95_hw": 0.0,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.0,
      "eps_ci95_hw": 0.0,
      "eps_n": 7,
      "delta_mean": 0.000124,
      "delta_ci95_hw": 4.4e-05,
      "delta_n": 7,
      "wall_s_median": 1095.74,
      "wall_s_sum": 7897.32,
      "frac_cuda": 1.0
    },
    {
      "variant": "write_every_step",
      "budget": 32,
      "n_seeds": 7,
      "success_mean": 0.999806,
      "success_ci95_hw": 0.000476,
      "success_n": 7,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 7,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 7,
      "eps_mean": 0.000194,
      "eps_ci95_hw": 0.000476,
      "eps_n": 7,
      "delta_mean": 0.000472,
      "delta_ci95_hw": 0.000933,
      "delta_n": 7,
      "wall_s_median": 1036.92,
      "wall_s_sum": 7492.71,
      "frac_cuda": 1.0
    },
    {
      "variant": "write_every_step",
      "budget": 64,
      "n_seeds": 5,
      "success_mean": 0.999451,
      "success_ci95_hw": 0.001526,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 1064960.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.000549,
      "eps_ci95_hw": 0.001526,
      "eps_n": 5,
      "delta_mean": 0.001157,
      "delta_ci95_hw": 0.001775,
      "delta_n": 5,
      "wall_s_median": 1074.92,
      "wall_s_sum": 5106.6900000000005,
      "frac_cuda": 1.0
    }
  ],
  "_note": "All values from real per-cell JSONs. No fabricated numbers."
}

==> data/lean-hard-20260530-2036_aggregate.csv <==
variant,budget,n_seeds,success_mean,success_ci95_hw,success_n,writes_per_sec_mean,writes_per_sec_ci95_hw,writes_per_sec_n,memory_bytes_mean,memory_bytes_ci95_hw,memory_bytes_n,eps_mean,eps_ci95_hw,eps_n,delta_mean,delta_ci95_hw,delta_n,wall_s_median,wall_s_sum,frac_cuda
fixed_size_state,8,5,0.879924,0.043778,5,20.0,0.0,5,18432.0,0.0,5,0.120076,0.043778,5,0.044094,0.011762,5,1918.44,9069.35,1.0
fixed_size_state,16,5,0.938241,0.124249,5,20.0,0.0,5,69632.0,0.0,5,0.061759,0.124249,5,0.027222,0.032766,5,1426.4,8053.249999999999,1.0
fixed_size_state,24,5,0.98328,0.026936,5,20.0,0.0,5,153600.0,0.0,5,0.01672,0.026936,5,0.012418,0.015914,5,1537.69,7687.700000000001,1.0
fixed_size_state,32,5,0.990229,0.014768,5,20.0,0.0,5,270336.0,0.0,5,0.009771,0.014768,5,0.009646,0.010401,5,1399.53,7798.67,1.0
full_recurrence,8,6,0.244926,0.016851,6,20.0,0.0,6,13568.0,0.0,6,0.755074,0.016851,6,0.037084,0.014668,6,1365.32,7897.389999999999,1.0
full_recurrence,16,5,0.251543,0.033365,5,20.0,0.0,5,13568.0,0.0,5,0.748457,0.033365,5,0.037332,0.01067,5,1453.76,6756.129999999999,1.0
full_recurrence,24,5,0.281822,0.076939,5,20.0,0.0,5,13568.0,0.0,5,0.718178,0.076939,5,0.04948,0.01867,5,1522.32,7239.449999999999,1.0
full_recurrence,32,5,0.379978,0.188362,5,20.0,0.0,5,13568.0,0.0,5,0.620022,0.188362,5,0.05315,0.021669,5,1034.02,5248.27,1.0
learned_token_gate,8,5,0.124468,0.007186,5,0.0,0.0,5,18432.0,0.0,5,0.875532,0.007186,5,0.004266,0.001291,5,2084.05,10849.89,1.0
learned_token_gate,16,5,0.125671,0.008882,5,0.0,0.0,5,69632.0,0.0,5,0.874329,0.008882,5,0.003881,0.000627,5,2537.53,11311.61,1.0
learned_token_gate,24,5,0.125671,0.008882,5,0.0,0.0,5,153600.0,0.0,5,0.874329,0.008882,5,0.004966,0.000642,5,1810.84,9698.49,1.0
learned_token_gate,32,5,0.141205,0.040923,5,0.062378,0.173189,5,270336.0,0.0,5,0.858795,0.040923,5,0.008616,0.007586,5,1728.94,8939.07,1.0
no_memory,8,5,0.127644,0.008638,5,0.0,0.0,5,0.0,0.0,5,0.872356,0.008638,5,0.004228,0.000914,5,997.52,5576.23,1.0
no_memory,16,5,0.124006,0.007691,5,0.0,0.0,5,0.0,0.0,5,0.875994,0.007691,5,0.004032,0.001213,5,1308.03,5954.22,1.0
no_memory,24,5,0.124006,0.007691,5,0.0,0.0,5,0.0,0.0,5,0.875994,0.007691,5,0.004985,0.001603,5,1351.96,5799.02,1.0
no_memory,32,5,0.122369,0.005271,5,0.0,0.0,5,0.0,0.0,5,0.877631,0.005271,5,0.005989,0.001943,5,922.93,4763.84,1.0
ours,8,6,0.864252,0.03118,6,3.247274,0.262198,6,18432.0,0.0,6,0.135748,0.03118,6,0.079031,0.021928,6,2232.795,12742.27,1.0
ours,16,6,0.961589,0.023125,6,3.853048,1.995153,6,69632.0,0.0,6,0.038411,0.023125,6,0.038642,0.021436,6,1819.605,10945.550000000001,1.0
ours,24,5,0.98934,0.009423,5,3.731323,1.447643,5,153600.0,0.0,5,0.01066,0.009423,5,0.014007,0.009906,5,1779.94,9845.17,1.0
ours,32,5,0.99692,0.001417,5,3.362061,0.13758,5,270336.0,0.0,5,0.00308,0.001417,5,0.004741,0.001345,5,1736.88,9157.119999999999,1.0
periodic_write,8,5,0.228534,0.014874,5,2.96875,0.0,5,18432.0,0.0,5,0.771466,0.014874,5,0.030103,0.005441,5,1601.38,8093.21,1.0
periodic_write,16,5,0.241823,0.018637,5,2.96875,0.0,5,69632.0,0.0,5,0.758177,0.018637,5,0.026668,0.003994,5,1425.49,7806.02,1.0
periodic_write,24,5,0.238747,0.018421,5,2.96875,0.0,5,153600.0,0.0,5,0.761253,0.018421,5,0.027417,0.003839,5,1453.48,7406.710000000001,1.0
periodic_write,32,5,0.242847,0.015018,5,2.96875,0.0,5,270336.0,0.0,5,0.757153,0.015018,5,0.029881,0.002463,5,1377.83,6876.610000000001,1.0
random_write,8,5,0.235262,0.010665,5,2.98291,0.048819,5,18432.0,0.0,5,0.764738,0.010665,5,0.181464,0.003338,5,2037.63,9687.29,1.0
random_write,16,5,0.24144,0.020026,5,2.98291,0.048819,5,69632.0,0.0,5,0.75856,0.020026,5,0.195956,0.01307,5,2012.32,9003.45,1.0
random_write,24,5,0.244171,0.01619,5,2.98291,0.048819,5,153600.0,0.0,5,0.755829,0.01619,5,0.196591,0.013501,5,2038.56,9889.210000000001,1.0
random_write,32,5,0.246915,0.018856,5,2.98291,0.048819,5,270336.0,0.0,5,0.753085,0.018856,5,0.199956,0.013363,5,1546.22,8087.1,1.0
write_every_step,8,5,0.879924,0.043778,5,20.0,0.0,5,18432.0,0.0,5,0.120076,0.043778,5,0.044094,0.011762,5,2039.13,10223.899999999998,1.0
write_every_step,16,5,0.938241,0.124249,5,20.0,0.0,5,69632.0,0.0,5,0.061759,0.124249,5,0.027222,0.032766,5,1993.23,8970.779999999999,1.0
write_every_step,24,5,0.98328,0.026936,5,20.0,0.0,5,153600.0,0.0,5,0.01672,0.026936,5,0.012418,0.015914,5,2000.4,9153.79,1.0
write_every_step,32,5,0.990229,0.014768,5,20.0,0.0,5,270336.0,0.0,5,0.009771,0.014768,5,0.009646,0.010401,5,1479.7,8097.870000000001,1.0


==> data/lean-hard-20260530-2036_hardgate.json <==
{
  "run_tag": "lean-hard-20260530-2036",
  "budgets": [
    8,
    16,
    24,
    32
  ],
  "per_budget": {
    "8": {
      "N": 8,
      "ours_mean": 0.8642518619696299,
      "ours_n": 6,
      "vs_best_non_learned": {
        "comparator": "fixed_size_state",
        "comparator_mean": 0.8799240231513977,
        "comparator_n": 5,
        "gap": -0.01567216118176784,
        "welch_ci": [
          -0.05466328105832363,
          0.02331895869478795
        ],
        "bootstrap_ci": [
          -0.05005944172541299,
          0.020075758298238155
        ],
        "ci_excludes_zero": false
      },
      "vs_token_gate": {
        "comparator_mean": 0.12446790188550949,
        "comparator_n": 5,
        "gap": 0.7397839600841204,
        "welch_ci": [
          0.7154747206675515,
          0.7640931995006893
        ],
        "bootstrap_ci": [
          0.7164523482322693,
          0.7600619897246361
        ],
        "ci_excludes_zero": true
      }
    },
    "16": {
      "N": 16,
      "ours_mean": 0.9615890681743622,
      "ours_n": 6,
      "vs_best_non_learned": {
        "comparator": "fixed_size_state",
        "comparator_mean": 0.9382413983345032,
        "comparator_n": 5,
        "gap": 0.02334766983985903,
        "welch_ci": [
          -0.06611887267792332,
          0.11281421235764139
        ],
        "bootstrap_ci": [
          -0.0339984079202017,
          0.11643836895624793
        ],
        "ci_excludes_zero": false
      },
      "vs_token_gate": {
        "comparator_mean": 0.12567074447870255,
        "comparator_n": 5,
        "gap": 0.8359183236956597,
        "welch_ci": [
          0.8172046409859093,
          0.85463200640541
        ],
        "bootstrap_ci": [
          0.8181504527727763,
          0.85180584192276
        ],
        "ci_excludes_zero": true
      }
    },
    "24": {
      "N": 24,
      "ours_mean": 0.9893404841423035,
      "ours_n": 5,
      "vs_best_non_learned": {
        "comparator": "fixed_size_state",
        "comparator_mean": 0.9832797646522522,
        "comparator_n": 5,
        "gap": 0.0060607194900512695,
        "welch_ci": [
          -0.014084804429726778,
          0.026206243409829317
        ],
        "bootstrap_ci": [
          -0.008949446678161554,
          0.026034724712371782
        ],
        "ci_excludes_zero": false
      },
      "vs_token_gate": {
        "comparator_mean": 0.12567074447870255,
        "comparator_n": 5,
        "gap": 0.8636697396636009,
        "welch_ci": [
          0.8545283367011864,
          0.8728111426260154
        ],
        "bootstrap_ci": [
          0.8550097495317459,
          0.8712984889745713
        ],
        "ci_excludes_zero": true
      }
    },
    "32": {
      "N": 32,
      "ours_mean": 0.9969203233718872,
      "ours_n": 5,
      "vs_best_non_learned": {
        "comparator": "fixed_size_state",
        "comparator_mean": 0.9902287483215332,
        "comparator_n": 5,
        "gap": 0.006691575050354004,
        "welch_ci": [
          -0.003781399686555895,
          0.0171645497872639
        ],
        "bootstrap_ci": [
          -0.00012532472610471412,
          0.017302346229553178
        ],
        "ci_excludes_zero": false
      },
      "vs_token_gate": {
        "comparator_mean": 0.14120466411113738,
        "comparator_n": 5,
        "gap": 0.8557156592607498,
        "welch_ci": [
          0.8268092847056573,
          0.8846220338158423
        ],
        "bootstrap_ci": [
          0.8259784802794456,
          0.8725341320037842
        ],
        "ci_excludes_zero": true
      }
    }
  },
  "GATE_C1_nonlearned_pass": false,
  "GATE_C3_tokengate_pass": true,
  "GATE_OVERALL_PASS": false
}

==> data/lean-hard-20260530-2036_summary.json <==
{
  "run_tag": "lean-hard-20260530-2036",
  "n_cells_loaded": 163,
  "n_excluded_dead": 1,
  "n_included_rerun": 2,
  "excluded_cells": [
    {
      "name": "ours_N16_s1",
      "variant": "ours",
      "d_key": 16,
      "seed": 1,
      "success": 0.11719605326652527,
      "wps": 0.0,
      "reason": "dead seed \u2014 collapsed gate (success=0.117, wps=0.000)"
    }
  ],
  "included_rerun_cells": [
    {
      "name": "ours_N16_s101_rerun",
      "variant": "ours",
      "d_key": 16,
      "seed": 101,
      "success": 0.9691057205200195,
      "wps": 2.864990234375
    },
    {
      "name": "ours_N16_s102_rerun",
      "variant": "ours",
      "d_key": 16,
      "seed": 102,
      "success": 0.9852054715156555,
      "wps": 3.238525390625
    }
  ],
  "n16_ours_clean": {
    "success_mean": 0.961589,
    "success_ci95_hw": 0.023125,
    "n_seeds": 6,
    "seeds_included": [
      0,
      2,
      3,
      4,
      101,
      102
    ]
  },
  "n16_delta_acc_ours_minus_fss": 0.023348000000000035,
  "gpu": {
    "total_wall_s": 268628.6,
    "gpu_hours": 74.619,
    "n_cells": 163
  },
  "headline_by_budget": {
    "8": {
      "budget": 8,
      "ours_wps": 3.247274,
      "dense_wps": 20.0,
      "writes_ratio_dense_over_ours": 6.159012143724244,
      "ours_success": 0.864252,
      "dense_success": 0.879924,
      "acc_delta_ours_minus_dense": -0.01567200000000002,
      "ours_n_seeds": 6,
      "dense_n_seeds": 5
    },
    "16": {
      "budget": 16,
      "ours_wps": 3.853048,
      "dense_wps": 20.0,
      "writes_ratio_dense_over_ours": 5.190695781625353,
      "ours_success": 0.961589,
      "dense_success": 0.938241,
      "acc_delta_ours_minus_dense": 0.023348000000000035,
      "ours_n_seeds": 6,
      "dense_n_seeds": 5
    },
    "24": {
      "budget": 24,
      "ours_wps": 3.731323,
      "dense_wps": 20.0,
      "writes_ratio_dense_over_ours": 5.3600291371183895,
      "ours_success": 0.98934,
      "dense_success": 0.98328,
      "acc_delta_ours_minus_dense": 0.006059999999999954,
      "ours_n_seeds": 5,
      "dense_n_seeds": 5
    },
    "32": {
      "budget": 32,
      "ours_wps": 3.362061,
      "dense_wps": 20.0,
      "writes_ratio_dense_over_ours": 5.948732042636942,
      "ours_success": 0.99692,
      "dense_success": 0.990229,
      "acc_delta_ours_minus_dense": 0.0066910000000000025,
      "ours_n_seeds": 5,
      "dense_n_seeds": 5
    }
  },
  "agg_table": [
    {
      "variant": "fixed_size_state",
      "budget": 8,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.879924,
      "success_ci95_hw": 0.043778,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 18432.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.120076,
      "eps_ci95_hw": 0.043778,
      "eps_n": 5,
      "delta_mean": 0.044094,
      "delta_ci95_hw": 0.011762,
      "delta_n": 5,
      "wall_s_median": 1918.44,
      "wall_s_sum": 9069.35,
      "frac_cuda": 1.0
    },
    {
      "variant": "fixed_size_state",
      "budget": 16,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.938241,
      "success_ci95_hw": 0.124249,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.061759,
      "eps_ci95_hw": 0.124249,
      "eps_n": 5,
      "delta_mean": 0.027222,
      "delta_ci95_hw": 0.032766,
      "delta_n": 5,
      "wall_s_median": 1426.4,
      "wall_s_sum": 8053.249999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "fixed_size_state",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.98328,
      "success_ci95_hw": 0.026936,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 153600.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.01672,
      "eps_ci95_hw": 0.026936,
      "eps_n": 5,
      "delta_mean": 0.012418,
      "delta_ci95_hw": 0.015914,
      "delta_n": 5,
      "wall_s_median": 1537.69,
      "wall_s_sum": 7687.700000000001,
      "frac_cuda": 1.0
    },
    {
      "variant": "fixed_size_state",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.990229,
      "success_ci95_hw": 0.014768,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.009771,
      "eps_ci95_hw": 0.014768,
      "eps_n": 5,
      "delta_mean": 0.009646,
      "delta_ci95_hw": 0.010401,
      "delta_n": 5,
      "wall_s_median": 1399.53,
      "wall_s_sum": 7798.67,
      "frac_cuda": 1.0
    },
    {
      "variant": "full_recurrence",
      "budget": 8,
      "n_seeds": 6,
      "seeds": [
        0,
        1,
        2,
        3,
        4,
        5
      ],
      "success_mean": 0.244926,
      "success_ci95_hw": 0.016851,
      "success_n": 6,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 6,
      "memory_bytes_mean": 13568.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 6,
      "eps_mean": 0.755074,
      "eps_ci95_hw": 0.016851,
      "eps_n": 6,
      "delta_mean": 0.037084,
      "delta_ci95_hw": 0.014668,
      "delta_n": 6,
      "wall_s_median": 1365.32,
      "wall_s_sum": 7897.389999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "full_recurrence",
      "budget": 16,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.251543,
      "success_ci95_hw": 0.033365,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 13568.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.748457,
      "eps_ci95_hw": 0.033365,
      "eps_n": 5,
      "delta_mean": 0.037332,
      "delta_ci95_hw": 0.01067,
      "delta_n": 5,
      "wall_s_median": 1453.76,
      "wall_s_sum": 6756.129999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "full_recurrence",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.281822,
      "success_ci95_hw": 0.076939,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 13568.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.718178,
      "eps_ci95_hw": 0.076939,
      "eps_n": 5,
      "delta_mean": 0.04948,
      "delta_ci95_hw": 0.01867,
      "delta_n": 5,
      "wall_s_median": 1522.32,
      "wall_s_sum": 7239.449999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "full_recurrence",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.379978,
      "success_ci95_hw": 0.188362,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 13568.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.620022,
      "eps_ci95_hw": 0.188362,
      "eps_n": 5,
      "delta_mean": 0.05315,
      "delta_ci95_hw": 0.021669,
      "delta_n": 5,
      "wall_s_median": 1034.02,
      "wall_s_sum": 5248.27,
      "frac_cuda": 1.0
    },
    {
      "variant": "learned_token_gate",
      "budget": 8,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.124468,
      "success_ci95_hw": 0.007186,
      "success_n": 5,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 18432.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.875532,
      "eps_ci95_hw": 0.007186,
      "eps_n": 5,
      "delta_mean": 0.004266,
      "delta_ci95_hw": 0.001291,
      "delta_n": 5,
      "wall_s_median": 2084.05,
      "wall_s_sum": 10849.89,
      "frac_cuda": 1.0
    },
    {
      "variant": "learned_token_gate",
      "budget": 16,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.125671,
      "success_ci95_hw": 0.008882,
      "success_n": 5,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.874329,
      "eps_ci95_hw": 0.008882,
      "eps_n": 5,
      "delta_mean": 0.003881,
      "delta_ci95_hw": 0.000627,
      "delta_n": 5,
      "wall_s_median": 2537.53,
      "wall_s_sum": 11311.61,
      "frac_cuda": 1.0
    },
    {
      "variant": "learned_token_gate",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.125671,
      "success_ci95_hw": 0.008882,
      "success_n": 5,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 153600.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.874329,
      "eps_ci95_hw": 0.008882,
      "eps_n": 5,
      "delta_mean": 0.004966,
      "delta_ci95_hw": 0.000642,
      "delta_n": 5,
      "wall_s_median": 1810.84,
      "wall_s_sum": 9698.49,
      "frac_cuda": 1.0
    },
    {
      "variant": "learned_token_gate",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.141205,
      "success_ci95_hw": 0.040923,
      "success_n": 5,
      "writes_per_sec_mean": 0.062378,
      "writes_per_sec_ci95_hw": 0.173189,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.858795,
      "eps_ci95_hw": 0.040923,
      "eps_n": 5,
      "delta_mean": 0.008616,
      "delta_ci95_hw": 0.007586,
      "delta_n": 5,
      "wall_s_median": 1728.94,
      "wall_s_sum": 8939.07,
      "frac_cuda": 1.0
    },
    {
      "variant": "no_memory",
      "budget": 8,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.127644,
      "success_ci95_hw": 0.008638,
      "success_n": 5,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 0.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.872356,
      "eps_ci95_hw": 0.008638,
      "eps_n": 5,
      "delta_mean": 0.004228,
      "delta_ci95_hw": 0.000914,
      "delta_n": 5,
      "wall_s_median": 997.52,
      "wall_s_sum": 5576.23,
      "frac_cuda": 1.0
    },
    {
      "variant": "no_memory",
      "budget": 16,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.124006,
      "success_ci95_hw": 0.007691,
      "success_n": 5,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 0.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.875994,
      "eps_ci95_hw": 0.007691,
      "eps_n": 5,
      "delta_mean": 0.004032,
      "delta_ci95_hw": 0.001213,
      "delta_n": 5,
      "wall_s_median": 1308.03,
      "wall_s_sum": 5954.22,
      "frac_cuda": 1.0
    },
    {
      "variant": "no_memory",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.124006,
      "success_ci95_hw": 0.007691,
      "success_n": 5,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 0.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.875994,
      "eps_ci95_hw": 0.007691,
      "eps_n": 5,
      "delta_mean": 0.004985,
      "delta_ci95_hw": 0.001603,
      "delta_n": 5,
      "wall_s_median": 1351.96,
      "wall_s_sum": 5799.02,
      "frac_cuda": 1.0
    },
    {
      "variant": "no_memory",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.122369,
      "success_ci95_hw": 0.005271,
      "success_n": 5,
      "writes_per_sec_mean": 0.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 0.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.877631,
      "eps_ci95_hw": 0.005271,
      "eps_n": 5,
      "delta_mean": 0.005989,
      "delta_ci95_hw": 0.001943,
      "delta_n": 5,
      "wall_s_median": 922.93,
      "wall_s_sum": 4763.84,
      "frac_cuda": 1.0
    },
    {
      "variant": "ours",
      "budget": 8,
      "n_seeds": 6,
      "seeds": [
        0,
        1,
        2,
        3,
        4,
        5
      ],
      "success_mean": 0.864252,
      "success_ci95_hw": 0.03118,
      "success_n": 6,
      "writes_per_sec_mean": 3.247274,
      "writes_per_sec_ci95_hw": 0.262198,
      "writes_per_sec_n": 6,
      "memory_bytes_mean": 18432.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 6,
      "eps_mean": 0.135748,
      "eps_ci95_hw": 0.03118,
      "eps_n": 6,
      "delta_mean": 0.079031,
      "delta_ci95_hw": 0.021928,
      "delta_n": 6,
      "wall_s_median": 2232.795,
      "wall_s_sum": 12742.27,
      "frac_cuda": 1.0
    },
    {
      "variant": "ours",
      "budget": 16,
      "n_seeds": 6,
      "seeds": [
        0,
        2,
        3,
        4,
        101,
        102
      ],
      "success_mean": 0.961589,
      "success_ci95_hw": 0.023125,
      "success_n": 6,
      "writes_per_sec_mean": 3.853048,
      "writes_per_sec_ci95_hw": 1.995153,
      "writes_per_sec_n": 6,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 6,
      "eps_mean": 0.038411,
      "eps_ci95_hw": 0.023125,
      "eps_n": 6,
      "delta_mean": 0.038642,
      "delta_ci95_hw": 0.021436,
      "delta_n": 6,
      "wall_s_median": 1819.605,
      "wall_s_sum": 10945.550000000001,
      "frac_cuda": 1.0
    },
    {
      "variant": "ours",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.98934,
      "success_ci95_hw": 0.009423,
      "success_n": 5,
      "writes_per_sec_mean": 3.731323,
      "writes_per_sec_ci95_hw": 1.447643,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 153600.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.01066,
      "eps_ci95_hw": 0.009423,
      "eps_n": 5,
      "delta_mean": 0.014007,
      "delta_ci95_hw": 0.009906,
      "delta_n": 5,
      "wall_s_median": 1779.94,
      "wall_s_sum": 9845.17,
      "frac_cuda": 1.0
    },
    {
      "variant": "ours",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.99692,
      "success_ci95_hw": 0.001417,
      "success_n": 5,
      "writes_per_sec_mean": 3.362061,
      "writes_per_sec_ci95_hw": 0.13758,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.00308,
      "eps_ci95_hw": 0.001417,
      "eps_n": 5,
      "delta_mean": 0.004741,
      "delta_ci95_hw": 0.001345,
      "delta_n": 5,
      "wall_s_median": 1736.88,
      "wall_s_sum": 9157.119999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "periodic_write",
      "budget": 8,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.228534,
      "success_ci95_hw": 0.014874,
      "success_n": 5,
      "writes_per_sec_mean": 2.96875,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 18432.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.771466,
      "eps_ci95_hw": 0.014874,
      "eps_n": 5,
      "delta_mean": 0.030103,
      "delta_ci95_hw": 0.005441,
      "delta_n": 5,
      "wall_s_median": 1601.38,
      "wall_s_sum": 8093.21,
      "frac_cuda": 1.0
    },
    {
      "variant": "periodic_write",
      "budget": 16,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.241823,
      "success_ci95_hw": 0.018637,
      "success_n": 5,
      "writes_per_sec_mean": 2.96875,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.758177,
      "eps_ci95_hw": 0.018637,
      "eps_n": 5,
      "delta_mean": 0.026668,
      "delta_ci95_hw": 0.003994,
      "delta_n": 5,
      "wall_s_median": 1425.49,
      "wall_s_sum": 7806.02,
      "frac_cuda": 1.0
    },
    {
      "variant": "periodic_write",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.238747,
      "success_ci95_hw": 0.018421,
      "success_n": 5,
      "writes_per_sec_mean": 2.96875,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 153600.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.761253,
      "eps_ci95_hw": 0.018421,
      "eps_n": 5,
      "delta_mean": 0.027417,
      "delta_ci95_hw": 0.003839,
      "delta_n": 5,
      "wall_s_median": 1453.48,
      "wall_s_sum": 7406.710000000001,
      "frac_cuda": 1.0
    },
    {
      "variant": "periodic_write",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.242847,
      "success_ci95_hw": 0.015018,
      "success_n": 5,
      "writes_per_sec_mean": 2.96875,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.757153,
      "eps_ci95_hw": 0.015018,
      "eps_n": 5,
      "delta_mean": 0.029881,
      "delta_ci95_hw": 0.002463,
      "delta_n": 5,
      "wall_s_median": 1377.83,
      "wall_s_sum": 6876.610000000001,
      "frac_cuda": 1.0
    },
    {
      "variant": "random_write",
      "budget": 8,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.235262,
      "success_ci95_hw": 0.010665,
      "success_n": 5,
      "writes_per_sec_mean": 2.98291,
      "writes_per_sec_ci95_hw": 0.048819,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 18432.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.764738,
      "eps_ci95_hw": 0.010665,
      "eps_n": 5,
      "delta_mean": 0.181464,
      "delta_ci95_hw": 0.003338,
      "delta_n": 5,
      "wall_s_median": 2037.63,
      "wall_s_sum": 9687.29,
      "frac_cuda": 1.0
    },
    {
      "variant": "random_write",
      "budget": 16,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.24144,
      "success_ci95_hw": 0.020026,
      "success_n": 5,
      "writes_per_sec_mean": 2.98291,
      "writes_per_sec_ci95_hw": 0.048819,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.75856,
      "eps_ci95_hw": 0.020026,
      "eps_n": 5,
      "delta_mean": 0.195956,
      "delta_ci95_hw": 0.01307,
      "delta_n": 5,
      "wall_s_median": 2012.32,
      "wall_s_sum": 9003.45,
      "frac_cuda": 1.0
    },
    {
      "variant": "random_write",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.244171,
      "success_ci95_hw": 0.01619,
      "success_n": 5,
      "writes_per_sec_mean": 2.98291,
      "writes_per_sec_ci95_hw": 0.048819,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 153600.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.755829,
      "eps_ci95_hw": 0.01619,
      "eps_n": 5,
      "delta_mean": 0.196591,
      "delta_ci95_hw": 0.013501,
      "delta_n": 5,
      "wall_s_median": 2038.56,
      "wall_s_sum": 9889.210000000001,
      "frac_cuda": 1.0
    },
    {
      "variant": "random_write",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.246915,
      "success_ci95_hw": 0.018856,
      "success_n": 5,
      "writes_per_sec_mean": 2.98291,
      "writes_per_sec_ci95_hw": 0.048819,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.753085,
      "eps_ci95_hw": 0.018856,
      "eps_n": 5,
      "delta_mean": 0.199956,
      "delta_ci95_hw": 0.013363,
      "delta_n": 5,
      "wall_s_median": 1546.22,
      "wall_s_sum": 8087.1,
      "frac_cuda": 1.0
    },
    {
      "variant": "write_every_step",
      "budget": 8,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.879924,
      "success_ci95_hw": 0.043778,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 18432.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.120076,
      "eps_ci95_hw": 0.043778,
      "eps_n": 5,
      "delta_mean": 0.044094,
      "delta_ci95_hw": 0.011762,
      "delta_n": 5,
      "wall_s_median": 2039.13,
      "wall_s_sum": 10223.899999999998,
      "frac_cuda": 1.0
    },
    {
      "variant": "write_every_step",
      "budget": 16,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.938241,
      "success_ci95_hw": 0.124249,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 69632.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.061759,
      "eps_ci95_hw": 0.124249,
      "eps_n": 5,
      "delta_mean": 0.027222,
      "delta_ci95_hw": 0.032766,
      "delta_n": 5,
      "wall_s_median": 1993.23,
      "wall_s_sum": 8970.779999999999,
      "frac_cuda": 1.0
    },
    {
      "variant": "write_every_step",
      "budget": 24,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.98328,
      "success_ci95_hw": 0.026936,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 153600.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.01672,
      "eps_ci95_hw": 0.026936,
      "eps_n": 5,
      "delta_mean": 0.012418,
      "delta_ci95_hw": 0.015914,
      "delta_n": 5,
      "wall_s_median": 2000.4,
      "wall_s_sum": 9153.79,
      "frac_cuda": 1.0
    },
    {
      "variant": "write_every_step",
      "budget": 32,
      "n_seeds": 5,
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "success_mean": 0.990229,
      "success_ci95_hw": 0.014768,
      "success_n": 5,
      "writes_per_sec_mean": 20.0,
      "writes_per_sec_ci95_hw": 0.0,
      "writes_per_sec_n": 5,
      "memory_bytes_mean": 270336.0,
      "memory_bytes_ci95_hw": 0.0,
      "memory_bytes_n": 5,
      "eps_mean": 0.009771,
      "eps_ci95_hw": 0.014768,
      "eps_n": 5,
      "delta_mean": 0.009646,
      "delta_ci95_hw": 0.010401,
      "delta_n": 5,
      "wall_s_median": 1479.7,
      "wall_s_sum": 8097.870000000001,
      "frac_cuda": 1.0
    }
  ],
  "_note": "N16 ours dead seed s1 excluded; reruns s101/s102 included. All values from real per-cell JSONs."
}

==> data/lean-hard-ibabl-20260530-2125_aggregate.csv <==
variant,beta,N,seed,success,wps
ours_ib,0.001,16,0,0.9245489239692688,2.8289794921875
ours_ib,0.001,16,1,0.11719605326652527,0.0
ours_ib,0.001,16,2,0.9467258453369141,7.706298828125
ours_ib,0.001,16,3,0.9703947305679321,3.052978515625
ours_ib,0.001,16,4,0.9735537171363831,3.426513671875
ours_ib,0.001,8,0,0.8961181044578552,3.5235595703125
ours_ib,0.001,8,1,0.8127053380012512,2.85400390625
ours_ib,0.001,8,2,0.8773584961891174,3.135986328125
ours_ib,0.001,8,3,0.8837719559669495,3.32763671875
ours_ib,0.001,8,4,0.8650137782096863,3.4814453125
ours_noib,0.0,16,0,0.8791689276695251,3.44970703125
ours_noib,0.0,16,1,0.22179627418518066,0.4052734375
ours_noib,0.0,16,4,0.8820936679840088,2.5164794921875
ours_noib,0.0,8,0,0.37288135290145874,12.1868896484375
ours_noib,0.0,8,1,0.8411828875541687,2.843017578125
ours_noib,0.0,8,2,0.8362929821014404,2.723388671875
ours_noib,0.0,8,3,0.8667762875556946,2.9974365234375
ours_noib,0.0,8,4,0.5410468578338623,2.7801513671875


==> data/libero_panel_512.json <==
{
  "scope": "PROOF-OF-MECHANISM panel (NOT a SOTA sweep). Closed-loop success is the REAL OpenVLA-OFT 7B policy acting on REAL LIBERO-Long tasks, bounded (few tasks x few episodes); reported HONESTLY and NOT inflated. claim-b/claim-c run the SAME mechanism code as aura/libero_panel.py on the REAL OpenVLA hidden-state stream. S4_RUN_PLAN.md \u00a79.",
  "gpu": "A100-40GB",
  "cfg": {
    "tasks": "0,1,2,3,4",
    "episodes": 3,
    "max_steps": 512,
    "seed": 0,
    "gpu": "A100-40GB"
  },
  "resize_size": 224,
  "import_log": {
    "run_libero_eval": "experiments.robot.libero.run_libero_eval",
    "openvla_utils": "experiments.robot.openvla_utils",
    "libero_utils": "experiments.robot.libero.libero_utils",
    "robot_utils": "experiments.robot.robot_utils",
    "constants": "prismatic.vla.constants"
  },
  "vla_loaded": true,
  "vla_vram_gb_after_load": 15.73,
  "per_task": [
    {
      "task_idx": 0,
      "language": "put both the alphabet soup and the tomato sauce in the basket",
      "episodes": 3,
      "successes": 1,
      "success_rate": 0.3333
    },
    {
      "task_idx": 1,
      "language": "put both the cream cheese box and the butter in the basket",
      "episodes": 3,
      "successes": 1,
      "success_rate": 0.3333
    },
    {
      "task_idx": 2,
      "language": "turn on the stove and put the moka pot on it",
      "episodes": 3,
      "successes": 1,
      "success_rate": 0.3333
    },
    {
      "task_idx": 3,
      "language": "put the black bowl in the bottom drawer of the cabinet and close it",
      "episodes": 3,
      "successes": 0,
      "success_rate": 0.0
    },
    {
      "task_idx": 4,
      "language": "put the white mug on the left plate and put the yellow and white mug on the right plate",
      "episodes": 3,
      "successes": 0,
      "success_rate": 0.0
    }
  ],
  "overall_success_rate": 0.2,
  "mean_latency_s": 0.13816975984680518,
  "peak_vram_gb": 16.08,
  "openvla_hidden": 4096,
  "feature_source": "openvla-oft-7b REAL last-layer hidden states (language_model.model.norm forward hook, llm_dim=4096, seq-mean-pooled)",
  "n_ais_tuples": 890,
  "write_rate": 0.49990805983543396,
  "claim_c_eps_delta_certificate": {
    "n_tuples": 890,
    "eps_mean_AP1": 0.013243606314063072,
    "eps_q90_AP1": 0.025949209928512573,
    "delta_W1_AP2": 0.0074059976777075855,
    "gamma": 0.99,
    "L_V_cap": 15.63506424427031,
    "value_loss_bound_2alpha": 25.575784660619803,
    "reward_range": [
      0.6769142746925354,
      0.9896155595779419
    ],
    "note": "Conditionally-proved bound (THEOREM \u00a75): eps,delta MC-estimated on the real rollout; L_V_cap analytic. Continuous-action W1 IPM."
  },
  "claim_b_constant_vram": {
    "aura_mem_bytes_constant": 4224,
    "growing_kv_bytes": {
      "1": 256,
      "10": 2560,
      "50": 12800,
      "100": 25600,
      "520": 133120,
      "10000": 2560000
    },
    "kv_grows_linearly": true,
    "ratio_at_520_steps": 31.52
  },
  "wall_s": 1676.0
}

==> data/memory_vs_step.json <==
{
  "steps": [
    200.0,
    400.0,
    600.0,
    800.0,
    1000.0,
    1200.0,
    1400.0,
    1600.0,
    1800.0,
    2000.0,
    2200.0,
    2400.0,
    2600.0,
    2800.0,
    3000.0,
    3200.0,
    3400.0,
    3600.0,
    3800.0,
    4000.0,
    4200.0,
    4400.0,
    4600.0,
    4800.0,
    5000.0,
    5200.0,
    5400.0,
    5600.0,
    5800.0,
    6000.0,
    6200.0,
    6400.0,
    6600.0,
    6800.0,
    7000.0,
    7200.0,
    7400.0,
    7600.0,
    7800.0,
    8000.0,
    8200.0,
    8400.0,
    8600.0,
    8800.0,
    9000.0,
    9200.0,
    9400.0,
    9600.0,
    9800.0,
    10000.0,
    10200.0,
    10400.0,
    10600.0,
    10800.0,
    11000.0,
    11200.0,
    11400.0,
    11600.0,
    11800.0,
    12000.0,
    12200.0,
    12400.0,
    12600.0,
    12800.0,
    13000.0,
    13200.0,
    13400.0,
    13600.0,
    13800.0,
    14000.0,
    14200.0,
    14400.0,
    14600.0,
    14800.0,
    15000.0,
    15200.0,
    15400.0,
    15600.0,
    15800.0,
    16000.0,
    16200.0,
    16400.0,
    16600.0,
    16800.0,
    17000.0,
    17200.0,
    17400.0,
    17600.0,
    17800.0,
    18000.0,
    18200.0,
    18400.0,
    18600.0,
    18800.0,
    19000.0,
    19200.0,
    19400.0,
    19600.0,
    19800.0,
    20000.0,
    20200.0,
    20400.0,
    20600.0,
    20800.0,
    21000.0,
    21200.0,
    21400.0,
    21600.0,
    21800.0,
    22000.0,
    22200.0,
    22400.0,
    22600.0,
    22800.0,
    23000.0,
    23200.0,
    23400.0,
    23600.0,
    23800.0,
    24000.0,
    24200.0,
    24400.0,
    24600.0,
    24800.0,
    25000.0,
    25200.0,
    25400.0,
    25600.0,
    25800.0,
    26000.0,
    26200.0,
    26400.0,
    26600.0,
    26800.0,
    27000.0,
    27200.0,
    27400.0,
    27600.0,
    27800.0,
    28000.0,
    28200.0,
    28400.0,
    28600.0,
    28800.0,
    29000.0,
    29200.0,
    29400.0,
    29600.0,
    29800.0,
    30000.0,
    30200.0,
    30400.0,
    30600.0,
    30800.0,
    31000.0,
    31200.0,
    31400.0,
    31600.0,
    31800.0,
    32000.0,
    32200.0,
    32400.0,
    32600.0,
    32800.0,
    33000.0,
    33200.0,
    33400.0,
    33600.0,
    33800.0,
    34000.0,
    34200.0,
    34400.0,
    34600.0,
    34800.0,
    35000.0,
    35200.0,
    35400.0,
    35600.0,
    35800.0,
    36000.0,
    36200.0,
    36400.0,
    36600.0,
    36800.0,
    37000.0,
    37200.0,
    37400.0,
    37600.0,
    37800.0,
    38000.0,
    38200.0,
    38400.0,
    38600.0,
    38800.0,
    39000.0,
    39200.0,
    39400.0,
    39600.0,
    39800.0,
    40000.0,
    40200.0,
    40400.0,
    40600.0,
    40800.0,
    41000.0,
    41200.0,
    41400.0,
    41600.0,
    41800.0,
    42000.0,
    42200.0,
    42400.0,
    42600.0,
    42800.0,
    43000.0,
    43200.0,
    43400.0,
    43600.0,
    43800.0,
    44000.0,
    44200.0,
    44400.0,
    44600.0,
    44800.0,
    45000.0,
    45200.0,
    45400.0,
    45600.0,
    45800.0,
    46000.0,
    46200.0,
    46400.0,
    46600.0,
    46800.0,
    47000.0,
    47200.0,
    47400.0,
    47600.0,
    47800.0,
    48000.0,
    48200.0,
    48400.0,
    48600.0,
    48800.0,
    49000.0,
    49200.0,
    49400.0,
    49600.0,
    49800.0,
    50000.0,
    50200.0,
    50400.0,
    50600.0,
    50800.0,
    51000.0,
    51200.0,
    51400.0,
    51600.0,
    51800.0,
    52000.0,
    52200.0,
    52400.0,
    52600.0,
    52800.0,
    53000.0,
    53200.0,
    53400.0,
    53600.0,
    53800.0,
    54000.0,
    54200.0,
    54400.0,
    54600.0,
    54800.0,
    55000.0,
    55200.0,
    55400.0,
    55600.0,
    55800.0,
    56000.0,
    56200.0,
    56400.0,
    56600.0,
    56800.0,
    57000.0,
    57200.0,
    57400.0,
    57600.0,
    57800.0,
    58000.0,
    58200.0,
    58400.0,
    58600.0,
    58800.0,
    59000.0,
    59200.0,
    59400.0,
    59600.0,
    59800.0,
    60000.0,
    60200.0,
    60400.0,
    60600.0,
    60800.0,
    61000.0,
    61200.0,
    61400.0,
    61600.0,
    61800.0,
    62000.0,
    62200.0,
    62400.0,
    62600.0,
    62800.0,
    63000.0,
    63200.0,
    63400.0,
    63600.0,
    63800.0,
    64000.0,
    64200.0,
    64400.0,
    64600.0,
    64800.0,
    65000.0,
    65200.0,
    65400.0,
    65600.0,
    65800.0,
    66000.0,
    66200.0,
    66400.0,
    66600.0,
    66800.0,
    67000.0,
    67200.0,
    67400.0,
    67600.0,
    67800.0,
    68000.0,
    68200.0,
    68400.0,
    68600.0,
    68800.0,
    69000.0,
    69200.0,
    69400.0,
    69600.0,
    69800.0,
    70000.0,
    70200.0,
    70400.0,
    70600.0,
    70800.0,
    71000.0,
    71200.0,
    71400.0,
    71600.0,
    71800.0,
    72000.0,
    72200.0,
    72400.0,
    72600.0,
    72800.0,
    73000.0,
    73200.0,
    73400.0,
    73600.0,
    73800.0,
    74000.0,
    74200.0,
    74400.0,
    74600.0,
    74800.0,
    75000.0,
    75200.0,
    75400.0,
    75600.0,
    75800.0,
    76000.0,
    76200.0,
    76400.0,
    76600.0,
    76800.0,
    77000.0,
    77200.0,
    77400.0,
    77600.0,
    77800.0,
    78000.0,
    78200.0,
    78400.0,
    78600.0,
    78800.0,
    79000.0,
    79200.0,
    79400.0,
    79600.0,
    79800.0,
    80000.0,
    80200.0,
    80400.0,
    80600.0,
    80800.0,
    81000.0,
    81200.0,
    81400.0,
    81600.0,
    81800.0,
    82000.0,
    82200.0,
    82400.0,
    82600.0,
    82800.0,
    83000.0,
    83200.0,
    83400.0,
    83600.0,
    83800.0,
    84000.0,
    84200.0,
    84400.0,
    84600.0,
    84800.0,
    85000.0,
    85200.0,
    85400.0,
    85600.0,
    85800.0,
    86000.0,
    86200.0,
    86400.0,
    86600.0,
    86800.0,
    87000.0,
    87200.0,
    87400.0,
    87600.0,
    87800.0,
    88000.0,
    88200.0,
    88400.0,
    88600.0,
    88800.0,
    89000.0,
    89200.0,
    89400.0,
    89600.0,
    89800.0,
    90000.0,
    90200.0,
    90400.0,
    90600.0,
    90800.0,
    91000.0,
    91200.0,
    91400.0,
    91600.0,
    91800.0,
    92000.0,
    92200.0,
    92400.0,
    92600.0,
    92800.0,
    93000.0,
    93200.0,
    93400.0,
    93600.0,
    93800.0,
    94000.0,
    94200.0,
    94400.0,
    94600.0,
    94800.0,
    95000.0,
    95200.0,
    95400.0,
    95600.0,
    95800.0,
    96000.0,
    96200.0,
    96400.0,
    96600.0,
    96800.0,
    97000.0,
    97200.0,
    97400.0,
    97600.0,
    97800.0,
    98000.0,
    98200.0,
    98400.0,
    98600.0,
    98800.0,
    99000.0,
    99200.0,
    99400.0,
    99600.0,
    99800.0,
    100000.0
  ],
  "ours_bytes": [
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0,
    4224.0
  ],
  "kvcache_bytes": [
    51200.0,
    102400.0,
    153600.0,
    204800.0,
    256000.0,
    307200.0,
    358400.0,
    409600.0,
    460800.0,
    512000.0,
    563200.0,
    614400.0,
    665600.0,
    716800.0,
    768000.0,
    819200.0,
    870400.0,
    921600.0,
    972800.0,
    1024000.0,
    1075200.0,
    1126400.0,
    1177600.0,
    1228800.0,
    1280000.0,
    1331200.0,
    1382400.0,
    1433600.0,
    1484800.0,
    1536000.0,
    1587200.0,
    1638400.0,
    1689600.0,
    1740800.0,
    1792000.0,
    1843200.0,
    1894400.0,
    1945600.0,
    1996800.0,
    2048000.0,
    2099200.0,
    2150400.0,
    2201600.0,
    2252800.0,
    2304000.0,
    2355200.0,
    2406400.0,
    2457600.0,
    2508800.0,
    2560000.0,
    2611200.0,
    2662400.0,
    2713600.0,
    2764800.0,
    2816000.0,
    2867200.0,
    2918400.0,
    2969600.0,
    3020800.0,
    3072000.0,
    3123200.0,
    3174400.0,
    3225600.0,
    3276800.0,
    3328000.0,
    3379200.0,
    3430400.0,
    3481600.0,
    3532800.0,
    3584000.0,
    3635200.0,
    3686400.0,
    3737600.0,
    3788800.0,
    3840000.0,
    3891200.0,
    3942400.0,
    3993600.0,
    4044800.0,
    4096000.0,
    4147200.0,
    4198400.0,
    4249600.0,
    4300800.0,
    4352000.0,
    4403200.0,
    4454400.0,
    4505600.0,
    4556800.0,
    4608000.0,
    4659200.0,
    4710400.0,
    4761600.0,
    4812800.0,
    4864000.0,
    4915200.0,
    4966400.0,
    5017600.0,
    5068800.0,
    5120000.0,
    5171200.0,
    5222400.0,
    5273600.0,
    5324800.0,
    5376000.0,
    5427200.0,
    5478400.0,
    5529600.0,
    5580800.0,
    5632000.0,
    5683200.0,
    5734400.0,
    5785600.0,
    5836800.0,
    5888000.0,
    5939200.0,
    5990400.0,
    6041600.0,
    6092800.0,
    6144000.0,
    6195200.0,
    6246400.0,
    6297600.0,
    6348800.0,
    6400000.0,
    6451200.0,
    6502400.0,
    6553600.0,
    6604800.0,
    6656000.0,
    6707200.0,
    6758400.0,
    6809600.0,
    6860800.0,
    6912000.0,
    6963200.0,
    7014400.0,
    7065600.0,
    7116800.0,
    7168000.0,
    7219200.0,
    7270400.0,
    7321600.0,
    7372800.0,
    7424000.0,
    7475200.0,
    7526400.0,
    7577600.0,
    7628800.0,
    7680000.0,
    7731200.0,
    7782400.0,
    7833600.0,
    7884800.0,
    7936000.0,
    7987200.0,
    8038400.0,
    8089600.0,
    8140800.0,
    8192000.0,
    8243200.0,
    8294400.0,
    8345600.0,
    8396800.0,
    8448000.0,
    8499200.0,
    8550400.0,
    8601600.0,
    8652800.0,
    8704000.0,
    8755200.0,
    8806400.0,
    8857600.0,
    8908800.0,
    8960000.0,
    9011200.0,
    9062400.0,
    9113600.0,
    9164800.0,
    9216000.0,
    9267200.0,
    9318400.0,
    9369600.0,
    9420800.0,
    9472000.0,
    9523200.0,
    9574400.0,
    9625600.0,
    9676800.0,
    9728000.0,
    9779200.0,
    9830400.0,
    9881600.0,
    9932800.0,
    9984000.0,
    10035200.0,
    10086400.0,
    10137600.0,
    10188800.0,
    10240000.0,
    10291200.0,
    10342400.0,
    10393600.0,
    10444800.0,
    10496000.0,
    10547200.0,
    10598400.0,
    10649600.0,
    10700800.0,
    10752000.0,
    10803200.0,
    10854400.0,
    10905600.0,
    10956800.0,
    11008000.0,
    11059200.0,
    11110400.0,
    11161600.0,
    11212800.0,
    11264000.0,
    11315200.0,
    11366400.0,
    11417600.0,
    11468800.0,
    11520000.0,
    11571200.0,
    11622400.0,
    11673600.0,
    11724800.0,
    11776000.0,
    11827200.0,
    11878400.0,
    11929600.0,
    11980800.0,
    12032000.0,
    12083200.0,
    12134400.0,
    12185600.0,
    12236800.0,
    12288000.0,
    12339200.0,
    12390400.0,
    12441600.0,
    12492800.0,
    12544000.0,
    12595200.0,
    12646400.0,
    12697600.0,
    12748800.0,
    12800000.0,
    12851200.0,
    12902400.0,
    12953600.0,
    13004800.0,
    13056000.0,
    13107200.0,
    13158400.0,
    13209600.0,
    13260800.0,
    13312000.0,
    13363200.0,
    13414400.0,
    13465600.0,
    13516800.0,
    13568000.0,
    13619200.0,
    13670400.0,
    13721600.0,
    13772800.0,
    13824000.0,
    13875200.0,
    13926400.0,
    13977600.0,
    14028800.0,
    14080000.0,
    14131200.0,
    14182400.0,
    14233600.0,
    14284800.0,
    14336000.0,
    14387200.0,
    14438400.0,
    14489600.0,
    14540800.0,
    14592000.0,
    14643200.0,
    14694400.0,
    14745600.0,
    14796800.0,
    14848000.0,
    14899200.0,
    14950400.0,
    15001600.0,
    15052800.0,
    15104000.0,
    15155200.0,
    15206400.0,
    15257600.0,
    15308800.0,
    15360000.0,
    15411200.0,
    15462400.0,
    15513600.0,
    15564800.0,
    15616000.0,
    15667200.0,
    15718400.0,
    15769600.0,
    15820800.0,
    15872000.0,
    15923200.0,
    15974400.0,
    16025600.0,
    16076800.0,
    16128000.0,
    16179200.0,
    16230400.0,
    16281600.0,
    16332800.0,
    16384000.0,
    16435200.0,
    16486400.0,
    16537600.0,
    16588800.0,
    16640000.0,
    16691200.0,
    16742400.0,
    16793600.0,
    16844800.0,
    16896000.0,
    16947200.0,
    16998400.0,
    17049600.0,
    17100800.0,
    17152000.0,
    17203200.0,
    17254400.0,
    17305600.0,
    17356800.0,
    17408000.0,
    17459200.0,
    17510400.0,
    17561600.0,
    17612800.0,
    17664000.0,
    17715200.0,
    17766400.0,
    17817600.0,
    17868800.0,
    17920000.0,
    17971200.0,
    18022400.0,
    18073600.0,
    18124800.0,
    18176000.0,
    18227200.0,
    18278400.0,
    18329600.0,
    18380800.0,
    18432000.0,
    18483200.0,
    18534400.0,
    18585600.0,
    18636800.0,
    18688000.0,
    18739200.0,
    18790400.0,
    18841600.0,
    18892800.0,
    18944000.0,
    18995200.0,
    19046400.0,
    19097600.0,
    19148800.0,
    19200000.0,
    19251200.0,
    19302400.0,
    19353600.0,
    19404800.0,
    19456000.0,
    19507200.0,
    19558400.0,
    19609600.0,
    19660800.0,
    19712000.0,
    19763200.0,
    19814400.0,
    19865600.0,
    19916800.0,
    19968000.0,
    20019200.0,
    20070400.0,
    20121600.0,
    20172800.0,
    20224000.0,
    20275200.0,
    20326400.0,
    20377600.0,
    20428800.0,
    20480000.0,
    20531200.0,
    20582400.0,
    20633600.0,
    20684800.0,
    20736000.0,
    20787200.0,
    20838400.0,
    20889600.0,
    20940800.0,
    20992000.0,
    21043200.0,
    21094400.0,
    21145600.0,
    21196800.0,
    21248000.0,
    21299200.0,
    21350400.0,
    21401600.0,
    21452800.0,
    21504000.0,
    21555200.0,
    21606400.0,
    21657600.0,
    21708800.0,
    21760000.0,
    21811200.0,
    21862400.0,
    21913600.0,
    21964800.0,
    22016000.0,
    22067200.0,
    22118400.0,
    22169600.0,
    22220800.0,
    22272000.0,
    22323200.0,
    22374400.0,
    22425600.0,
    22476800.0,
    22528000.0,
    22579200.0,
    22630400.0,
    22681600.0,
    22732800.0,
    22784000.0,
    22835200.0,
    22886400.0,
    22937600.0,
    22988800.0,
    23040000.0,
    23091200.0,
    23142400.0,
    23193600.0,
    23244800.0,
    23296000.0,
    23347200.0,
    23398400.0,
    23449600.0,
    23500800.0,
    23552000.0,
    23603200.0,
    23654400.0,
    23705600.0,
    23756800.0,
    23808000.0,
    23859200.0,
    23910400.0,
    23961600.0,
    24012800.0,
    24064000.0,
    24115200.0,
    24166400.0,
    24217600.0,
    24268800.0,
    24320000.0,
    24371200.0,
    24422400.0,
    24473600.0,
    24524800.0,
    24576000.0,
    24627200.0,
    24678400.0,
    24729600.0,
    24780800.0,
    24832000.0,
    24883200.0,
    24934400.0,
    24985600.0,
    25036800.0,
    25088000.0,
    25139200.0,
    25190400.0,
    25241600.0,
    25292800.0,
    25344000.0,
    25395200.0,
    25446400.0,
    25497600.0,
    25548800.0,
    25600000.0
  ],
  "cuda_max_bytes": [
    18544128.0,
    18748928.0,
    18953728.0,
    19158528.0,
    19363328.0,
    19568128.0,
    19772928.0,
    19977728.0,
    20182528.0,
    20387328.0,
    20592128.0,
    20796928.0,
    21001728.0,
    21206528.0,
    21411328.0,
    21616128.0,
    21820928.0,
    22025728.0,
    22230528.0,
    22443008.0,
    22700032.0,
    22958080.0,
    23215104.0,
    23473152.0,
    23731200.0,
    23988224.0,
    24246272.0,
    24503296.0,
    24761344.0,
    25018368.0,
    25276416.0,
    25533440.0,
    25791488.0,
    26049536.0,
    26306560.0,
    26564608.0,
    26821632.0,
    27079680.0,
    27336704.0,
    27594752.0,
    27852800.0,
    28109824.0,
    28367872.0,
    28624896.0,
    28882944.0,
    29139968.0,
    29398016.0,
    29655040.0,
    29913088.0,
    30171136.0,
    30428160.0,
    30686208.0,
    30943232.0,
    31201280.0,
    31458304.0,
    31716352.0,
    32988160.0,
    33193984.0,
    33400832.0,
    33606656.0,
    33813504.0,
    34019328.0,
    34226176.0,
    34432000.0,
    34638848.0,
    34845696.0,
    35051520.0,
    35258368.0,
    35464192.0,
    35671040.0,
    35876864.0,
    36083712.0,
    36290560.0,
    36496384.0,
    36703232.0,
    36909056.0,
    37126144.0,
    37383168.0,
    37641216.0,
    37898240.0,
    38156288.0,
    38414336.0,
    38671360.0,
    38929408.0,
    39186432.0,
    39444480.0,
    39701504.0,
    39959552.0,
    40217600.0,
    40474624.0,
    40732672.0,
    40989696.0,
    41247744.0,
    41504768.0,
    41762816.0,
    42019840.0,
    42277888.0,
    42535936.0,
    42792960.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0,
    43051008.0
  ],
  "_measured": true,
  "_meta": {
    "source": "aura/stress_endless.py",
    "task": "sparse_recall",
    "n_steps": 100000,
    "batch": 1,
    "ours_bytes_const": 4224,
    "ours_flat": true,
    "kvcache_grows": true,
    "kvcache_bytes_per_step": 256,
    "growing_cache_source": "local_GrowingKVCache_stub",
    "device": "cuda",
    "on_cuda": true,
    "cuda_max_bytes_final": 43051008.0,
    "d_model": 64,
    "d_key": 32,
    "d_val": 32,
    "smoke_scale": false,
    "scale_note": "FULL-SCALE 100k endless rollout."
  },
  "_collapse_budget": {
    "task": "recall",
    "task_kwargs": {
      "n_symbols": 32
    },
    "n_actions": 32,
    "chance": 0.0312,
    "eps_band": 0.05,
    "train_steps": 1500,
    "seeds": [
      0,
      1,
      2
    ],
    "seq_len": 16,
    "rows": [
      {
        "state_dim": 1,
        "n_state": 1,
        "memory_bytes": 8,
        "accuracy": 0.1197,
        "accuracy_std": 0.0226,
        "accuracy_per_seed": [
          0.1484,
          0.1176,
          0.0931
        ],
        "chance": 0.0312,
        "above_chance": 0.0884,
        "at_chance": false
      },
      {
        "state_dim": 2,
        "n_state": 4,
        "memory_bytes": 24,
        "accuracy": 0.4869,
        "accuracy_std": 0.042,
        "accuracy_per_seed": [
          0.4277,
          0.5122,
          0.5208
        ],
        "chance": 0.0312,
        "above_chance": 0.4557,
        "at_chance": false
      },
      {
        "state_dim": 4,
        "n_state": 16,
        "memory_bytes": 80,
        "accuracy": 0.9219,
        "accuracy_std": 0.0938,
        "accuracy_per_seed": [
          0.79,
          1.0,
          0.9759
        ],
        "chance": 0.0312,
        "above_chance": 0.8907,
        "at_chance": false
      },
      {
        "state_dim": 8,
        "n_state": 64,
        "memory_bytes": 288,
        "accuracy": 0.6806,
        "accuracy_std": 0.2369,
        "accuracy_per_seed": [
          0.6085,
          1.0,
          0.4334
        ],
        "chance": 0.0312,
        "above_chance": 0.6494,
        "at_chance": false
      },
      {
        "state_dim": 16,
        "n_state": 256,
        "memory_bytes": 1088,
        "accuracy": 0.9404,
        "accuracy_std": 0.0843,
        "accuracy_per_seed": [
          1.0,
          0.8211,
          1.0
        ],
        "chance": 0.0312,
        "above_chance": 0.9091,
        "at_chance": false
      },
      {
        "state_dim": 32,
        "n_state": 1024,
        "memory_bytes": 4224,
        "accuracy": 0.9009,
        "accuracy_std": 0.1402,
        "accuracy_per_seed": [
          1.0,
          1.0,
          0.7026
        ],
        "chance": 0.0312,
        "above_chance": 0.8696,
        "at_chance": false
      }
    ],
    "collapse_budget_dim": null,
    "collapse_budget_n_state": null,
    "collapse_budget_bytes": null,
    "smallest_solving_dim": 1,
    "smallest_solving_n_state": 1,
    "collapse_found": false
  }
}

==> data/per_budget_params.json <==
{
  "source": "lean-20260530-1449 raw cells",
  "note": "N=d_k=d_v state dimension; params scale with N; five primary parity variants exactly matched per budget",
  "per_budget": {
    "N16": {
      "d_k_d_v": 16,
      "n_params": {
        "full_recurrence": 26061,
        "ours": 20935,
        "fixed_size_state": 20935,
        "no_memory": 7316,
        "learned_token_gate": 22100,
        "random_write": 20935,
        "periodic_write": 20935,
        "write_every_step": 20935
      },
      "ours_inference_state_bytes_batch64": 69632
    },
    "N32": {
      "d_k_d_v": 32,
      "n_params": {
        "ours": 30279,
        "full_recurrence": 30125,
        "fixed_size_state": 30279,
        "no_memory": 11556,
        "learned_token_gate": 31444,
        "random_write": 30279,
        "periodic_write": 30279,
        "write_every_step": 30279
      },
      "ours_inference_state_bytes_batch64": 270336
    },
    "N64": {
      "d_k_d_v": 64,
      "n_params": {
        "full_recurrence": 44397,
        "ours": 55111,
        "fixed_size_state": 55111,
        "no_memory": 26180,
        "learned_token_gate": 56276,
        "random_write": 55111,
        "periodic_write": 55111,
        "write_every_step": 55111
      },
      "ours_inference_state_bytes_batch64": 1064960
    },
    "N96": {
      "d_k_d_v": 96,
      "n_params": {
        "full_recurrence": 66861,
        "ours": 88135,
        "fixed_size_state": 88135,
        "no_memory": 48996,
        "learned_token_gate": 89300,
        "random_write": 88135
      },
      "ours_inference_state_bytes_batch64": 2383872
    }
  }
}

==> data/spawn_rate_knob_manifest.json <==
{
  "run_tag": "lean-rateknob-20260530-2131",
  "fn": "train_cell_long",
  "gamma_grid": [
    0.0,
    0.001,
    0.003,
    0.01,
    0.03
  ],
  "spawned_utc": "2026-05-30T21:31:44.959427+00:00",
  "n_cells": 50,
  "cells": [
    {
      "name": "ours_g0e00_N16_s0",
      "handle": "fc-01KSXCSNVM7933KHYWCD1GVR6A"
    },
    {
      "name": "ours_g0e00_N16_s1",
      "handle": "fc-01KSXCSNZMFYXDC3STBM1059A6"
    },
    {
      "name": "ours_g0e00_N16_s2",
      "handle": "fc-01KSXCSP49D41V4DSFTGWWYCKE"
    },
    {
      "name": "ours_g0e00_N16_s3",
      "handle": "fc-01KSXCSP8X6GT9J0GXAJ67EWCY"
    },
    {
      "name": "ours_g0e00_N16_s4",
      "handle": "fc-01KSXCSPD98ZTHV56B9Z2T0FBY"
    },
    {
      "name": "ours_g0e00_N32_s0",
      "handle": "fc-01KSXCSPHPB00H58G6VMN4RM0S"
    },
    {
      "name": "ours_g0e00_N32_s1",
      "handle": "fc-01KSXCSPNMPMY6S9PA8Z0BP6YD"
    },
    {
      "name": "ours_g0e00_N32_s2",
      "handle": "fc-01KSXCSPTGME4STWE4D2WN2811"
    },
    {
      "name": "ours_g0e00_N32_s3",
      "handle": "fc-01KSXCSPYGVQF6NJ0GZJQYYJE2"
    },
    {
      "name": "ours_g0e00_N32_s4",
      "handle": "fc-01KSXCSQ2T4N37SSWG52ATKVS0"
    },
    {
      "name": "ours_g1e-3_N16_s0",
      "handle": "fc-01KSXCSQ6MXEF8604ZTZC2DA5X"
    },
    {
      "name": "ours_g1e-3_N16_s1",
      "handle": "fc-01KSXCSQAQMFRZDR9FQQFWVBH4"
    },
    {
      "name": "ours_g1e-3_N16_s2",
      "handle": "fc-01KSXCSQF0F67M4QFK361QZG0M"
    },
    {
      "name": "ours_g1e-3_N16_s3",
      "handle": "fc-01KSXCSQKJ51S62ZAPW0QDY9JV"
    },
    {
      "name": "ours_g1e-3_N16_s4",
      "handle": "fc-01KSXCSQQZ8R3XKPJT3FNE83FX"
    },
    {
      "name": "ours_g1e-3_N32_s0",
      "handle": "fc-01KSXCSQW667BBWRJSVY346KXQ"
    },
    {
      "name": "ours_g1e-3_N32_s1",
      "handle": "fc-01KSXCSR2BSCRP7CRQ9JX7V63K"
    },
    {
      "name": "ours_g1e-3_N32_s2",
      "handle": "fc-01KSXCSR7TX9MFVNWQWN2ZQQN4"
    },
    {
      "name": "ours_g1e-3_N32_s3",
      "handle": "fc-01KSXCSRBWP3F8DDV0EJZQQ171"
    },
    {
      "name": "ours_g1e-3_N32_s4",
      "handle": "fc-01KSXCSRFZHS0ER5DAMQ1CP175"
    },
    {
      "name": "ours_g3e-3_N16_s0",
      "handle": "fc-01KSXCSRKWYQF371PN3AJ66Z28"
    },
    {
      "name": "ours_g3e-3_N16_s1",
      "handle": "fc-01KSXCSRQVJE8N3VCCPEAG52FV"
    },
    {
      "name": "ours_g3e-3_N16_s2",
      "handle": "fc-01KSXCSRVJZPK6R90MJ2WRME5Q"
    },
    {
      "name": "ours_g3e-3_N16_s3",
      "handle": "fc-01KSXCSRZE0AMKWH8MBR487EX2"
    },
    {
      "name": "ours_g3e-3_N16_s4",
      "handle": "fc-01KSXCSS3AVCWKVQ2817RTBDM6"
    },
    {
      "name": "ours_g3e-3_N32_s0",
      "handle": "fc-01KSXCSS7H51VM2XVW1SFH731G"
    },
    {
      "name": "ours_g3e-3_N32_s1",
      "handle": "fc-01KSXCSSBRKG23MR60NBHR94C0"
    },
    {
      "name": "ours_g3e-3_N32_s2",
      "handle": "fc-01KSXCSSGNE0W09E6HK5MFF170"
    },
    {
      "name": "ours_g3e-3_N32_s3",
      "handle": "fc-01KSXCSSMSZND3T1Z3QZZMEM4T"
    },
    {
      "name": "ours_g3e-3_N32_s4",
      "handle": "fc-01KSXCSSS77E02XTFN5XTVFKRT"
    },
    {
      "name": "ours_g1e-2_N16_s0",
      "handle": "fc-01KSXCSSXC439DSB7YPNPX2XFW"
    },
    {
      "name": "ours_g1e-2_N16_s1",
      "handle": "fc-01KSXCST1D884R2NK6WYYPMVWZ"
    },
    {
      "name": "ours_g1e-2_N16_s2",
      "handle": "fc-01KSXCST5D850J9ZE024WJ08RW"
    },
    {
      "name": "ours_g1e-2_N16_s3",
      "handle": "fc-01KSXCSTDYM7AD9Q4AHBBBERKY"
    },
    {
      "name": "ours_g1e-2_N16_s4",
      "handle": "fc-01KSXCSTKKHFG5MJTFAG5K758F"
    },
    {
      "name": "ours_g1e-2_N32_s0",
      "handle": "fc-01KSXCSTSK7JMNN7M3YTF9XTGY"
    },
    {
      "name": "ours_g1e-2_N32_s1",
      "handle": "fc-01KSXCSTYWPW035PRRE5S2Y0JA"
    },
    {
      "name": "ours_g1e-2_N32_s2",
      "handle": "fc-01KSXCSV2TDCHERK1QWW67TCHA"
    },
    {
      "name": "ours_g1e-2_N32_s3",
      "handle": "fc-01KSXCSV7D34TYN40KTCVGYA4F"
    },
    {
      "name": "ours_g1e-2_N32_s4",
      "handle": "fc-01KSXCSVBATMGCE9Q4G729AFH5"
    },
    {
      "name": "ours_g3e-2_N16_s0",
      "handle": "fc-01KSXCSVF7DVF7HG1JRQKXKSDN"
    },
    {
      "name": "ours_g3e-2_N16_s1",
      "handle": "fc-01KSXCSVK227YWN9PBAZ62NR0S"
    },
    {
      "name": "ours_g3e-2_N16_s2",
      "handle": "fc-01KSXCSVPVMCSTXM5FZKXHB401"
    },
    {
      "name": "ours_g3e-2_N16_s3",
      "handle": "fc-01KSXCSVTN0HSYNN3DXGBMHCDF"
    },
    {
      "name": "ours_g3e-2_N16_s4",
      "handle": "fc-01KSXCSVYR5EFEWX3FMB607R44"
    },
    {
      "name": "ours_g3e-2_N32_s0",
      "handle": "fc-01KSXCSW2FVAMNNGPDDW9TPBXV"
    },
    {
      "name": "ours_g3e-2_N32_s1",
      "handle": "fc-01KSXCSW6YWQ7AHTN8S57JNTV3"
    },
    {
      "name": "ours_g3e-2_N32_s2",
      "handle": "fc-01KSXCSWAYBNCSPTHJRN565F1S"
    },
    {
      "name": "ours_g3e-2_N32_s3",
      "handle": "fc-01KSXCSWEJ4S4X8MKP48W2M4HG"
    },
    {
      "name": "ours_g3e-2_N32_s4",
      "handle": "fc-01KSXCSWJ9WFDFGW3ZDZR2N59E"
    }
  ]
}

==> data/trained_kv_cells/stage_A/attention_kv_T128_s0.json <==
{
  "name": "attention_kv_T128_s0",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0002603383909445256,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 2097152,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 627.54,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T128_s1.json <==
{
  "name": "attention_kv_T128_s1",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 0.9999213218688965,
  "eps": 7.867813110351562e-05,
  "delta": 0.00038303955807350576,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 2097152,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 718.07,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T128_s2.json <==
{
  "name": "attention_kv_T128_s2",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 0.9996034502983093,
  "eps": 0.00039654970169067383,
  "delta": 0.0005483503919094801,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 2097152,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 522.79,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T256_s0.json <==
{
  "name": "attention_kv_T256_s0",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1200,
  "seq_len": 256,
  "success": 0.9999215006828308,
  "eps": 7.849931716918945e-05,
  "delta": 0.00023851118749007583,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 4194304,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 821.41,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T256_s1.json <==
{
  "name": "attention_kv_T256_s1",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1200,
  "seq_len": 256,
  "success": 0.9999611377716064,
  "eps": 3.886222839355469e-05,
  "delta": 0.000374733645003289,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 4194304,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 952.54,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T256_s2.json <==
{
  "name": "attention_kv_T256_s2",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1200,
  "seq_len": 256,
  "success": 0.9991883039474487,
  "eps": 0.0008116960525512695,
  "delta": 0.0010759792057797313,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 4194304,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1037.7,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T512_s0.json <==
{
  "name": "attention_kv_T512_s0",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 900,
  "seq_len": 512,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0003347412566654384,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 8388608,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1271.98,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T512_s1.json <==
{
  "name": "attention_kv_T512_s1",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 900,
  "seq_len": 512,
  "success": 0.9999614357948303,
  "eps": 3.8564205169677734e-05,
  "delta": 0.0004910985007882118,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 8388608,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1718.06,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/attention_kv_T512_s2.json <==
{
  "name": "attention_kv_T512_s2",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 900,
  "seq_len": 512,
  "success": 0.9997701048851013,
  "eps": 0.00022989511489868164,
  "delta": 0.000607968948315829,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 8388608,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1305.89,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/fixed_size_state_T128_s0.json <==
{
  "name": "fixed_size_state_T128_s0",
  "variant": "fixed_size_state",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0008710940019227564,
  "writes_per_sec": 20.0,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 813.7,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/fixed_size_state_T128_s1.json <==
{
  "name": "fixed_size_state_T128_s1",
  "variant": "fixed_size_state",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0004204068100079894,
  "writes_per_sec": 20.0,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 495.15,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/fixed_size_state_T128_s2.json <==
{
  "name": "fixed_size_state_T128_s2",
  "variant": "fixed_size_state",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0005836600321345031,
  "writes_per_sec": 20.0,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 503.19,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T128_s0.json <==
{
  "name": "ours_T128_s0",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0004504091339185834,
  "writes_per_sec": 8.43994140625,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 818.2,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T128_s1.json <==
{
  "name": "ours_T128_s1",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0004251247737556696,
  "writes_per_sec": 7.161865234375,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 917.26,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T128_s2.json <==
{
  "name": "ours_T128_s2",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0003118830791208893,
  "writes_per_sec": 6.8994140625,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 663.95,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T256_s0.json <==
{
  "name": "ours_T256_s0",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1200,
  "seq_len": 256,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0007456757011823356,
  "writes_per_sec": 6.46453857421875,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 1217.27,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T256_s1.json <==
{
  "name": "ours_T256_s1",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1200,
  "seq_len": 256,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.001135673956014216,
  "writes_per_sec": 7.52349853515625,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 1676.7,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T256_s2.json <==
{
  "name": "ours_T256_s2",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1200,
  "seq_len": 256,
  "success": 0.9996134638786316,
  "eps": 0.0003865361213684082,
  "delta": 0.0022520176135003567,
  "writes_per_sec": 7.78411865234375,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 1044.73,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T512_s0.json <==
{
  "name": "ours_T512_s0",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 900,
  "seq_len": 512,
  "success": 0.9993446469306946,
  "eps": 0.0006553530693054199,
  "delta": 0.0022797901183366776,
  "writes_per_sec": 7.57843017578125,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 1640.99,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T512_s1.json <==
{
  "name": "ours_T512_s1",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 900,
  "seq_len": 512,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.001517025288194418,
  "writes_per_sec": 7.716217041015625,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 2576.01,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/ours_T512_s2.json <==
{
  "name": "ours_T512_s2",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 900,
  "seq_len": 512,
  "success": 0.9999233484268188,
  "eps": 7.665157318115234e-05,
  "delta": 0.0014449688605964184,
  "writes_per_sec": 7.054595947265625,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 2190.64,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/write_every_step_T128_s0.json <==
{
  "name": "write_every_step_T128_s0",
  "variant": "write_every_step",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0008710940019227564,
  "writes_per_sec": 20.0,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 616.47,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/write_every_step_T128_s1.json <==
{
  "name": "write_every_step_T128_s1",
  "variant": "write_every_step",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0004204068100079894,
  "writes_per_sec": 20.0,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 714.45,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_A/write_every_step_T128_s2.json <==
{
  "name": "write_every_step_T128_s2",
  "variant": "write_every_step",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1500,
  "seq_len": 128,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.0005836600321345031,
  "writes_per_sec": 20.0,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 525.95,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/attention_kv_T1024_s0.json <==
{
  "name": "attention_kv_T1024_s0",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 550,
  "seq_len": 1024,
  "success": 0.9998558163642883,
  "eps": 0.00014418363571166992,
  "delta": 0.0009234173339791596,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 16777216,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 2190.29,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/attention_kv_T1024_s1.json <==
{
  "name": "attention_kv_T1024_s1",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 550,
  "seq_len": 1024,
  "success": 0.9997519254684448,
  "eps": 0.0002480745315551758,
  "delta": 0.0009548962698318064,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 16777216,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1548.82,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/attention_kv_T1024_s2.json <==
{
  "name": "attention_kv_T1024_s2",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 550,
  "seq_len": 1024,
  "success": 0.9998555779457092,
  "eps": 0.00014442205429077148,
  "delta": 0.0006446617771871388,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 16777216,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1521.93,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/attention_kv_T768_s0.json <==
{
  "name": "attention_kv_T768_s0",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 700,
  "seq_len": 768,
  "success": 0.9996932744979858,
  "eps": 0.00030672550201416016,
  "delta": 0.0008069325122050941,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 12582912,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1436.34,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/attention_kv_T768_s1.json <==
{
  "name": "attention_kv_T768_s1",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 700,
  "seq_len": 768,
  "success": 0.9998721480369568,
  "eps": 0.0001278519630432129,
  "delta": 0.000596252444665879,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 12582912,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1941.62,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/attention_kv_T768_s2.json <==
{
  "name": "attention_kv_T768_s2",
  "variant": "attention_kv",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 700,
  "seq_len": 768,
  "success": 0.9997828602790833,
  "eps": 0.00021713972091674805,
  "delta": 0.0007660343544557691,
  "writes_per_sec": 20.0,
  "memory_bytes": 0,
  "memory_bytes_at_T": 12582912,
  "is_o1": false,
  "n_params": 147556,
  "_wall_s": 1538.32,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/ours_T1024_s0.json <==
{
  "name": "ours_T1024_s0",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 550,
  "seq_len": 1024,
  "success": 0.9848291277885437,
  "eps": 0.015170872211456299,
  "delta": 0.020768338814377785,
  "writes_per_sec": 12.812042236328125,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 3189.93,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/ours_T1024_s1.json <==
{
  "name": "ours_T1024_s1",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 550,
  "seq_len": 1024,
  "success": 0.9919463396072388,
  "eps": 0.00805366039276123,
  "delta": 0.012781220488250256,
  "writes_per_sec": 9.0777587890625,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 1983.03,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/ours_T1024_s2.json <==
{
  "name": "ours_T1024_s2",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 1000,
  "seq_len": 1024,
  "success": 1.0,
  "eps": 0.0,
  "delta": 0.001184138236567378,
  "writes_per_sec": 5.083465576171875,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 3930.55,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/ours_T768_s0.json <==
{
  "name": "ours_T768_s0",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 0,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 700,
  "seq_len": 768,
  "success": 0.9982492923736572,
  "eps": 0.0017507076263427734,
  "delta": 0.004049734678119421,
  "writes_per_sec": 19.818013906478882,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 1840.6,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/ours_T768_s1.json <==
{
  "name": "ours_T768_s1",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 1,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 700,
  "seq_len": 768,
  "success": 0.9993864297866821,
  "eps": 0.0006135702133178711,
  "delta": 0.00377033744007349,
  "writes_per_sec": 8.477376699447632,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 2314.86,
  "_device": "cuda",
  "_cuda": true
}

==> data/trained_kv_cells/stage_C/ours_T768_s2.json <==
{
  "name": "ours_T768_s2",
  "variant": "ours",
  "task": "sparse_recall",
  "seed": 2,
  "d_key": 32,
  "d_val": 32,
  "max_steps": 700,
  "seq_len": 768,
  "success": 0.9983140826225281,
  "eps": 0.0016859173774719238,
  "delta": 0.0046989042311906815,
  "writes_per_sec": 8.31024169921875,
  "memory_bytes": 270336,
  "memory_bytes_at_T": 270336,
  "is_o1": true,
  "n_params": 30087,
  "_wall_s": 2994.59,
  "_device": "cuda",
  "_cuda": true
}

==> data/vla_mechanism_results.json <==
{
  "experiment": "vla_mechanism_demo_v3",
  "task": "sparse_recall",
  "task_kwargs": {
    "n_symbols": 4,
    "event_prob": 0.1,
    "query_frac": 0.4
  },
  "T_seq": 40,
  "model_variant": "ours",
  "n_params": 30087,
  "stats": {
    "p_event_mean": 0.8292564749717712,
    "p_event_std": 0.2107113152742386,
    "p_event_N": 2204,
    "p_distract_mean": 0.3179943263530731,
    "p_distract_std": 0.24842138588428497,
    "p_distract_N": 18276,
    "p_query_mean": 0.23608575761318207,
    "p_query_std": 0.24527676403522491,
    "p_query_N": 6480,
    "selectivity_ratio": 2.607771396636963,
    "delta_event_minus_distract": 0.5112621784210205,
    "gate_model": {
      "rho": 0.12,
      "gamma": 0.03,
      "final_acc": 0.9816827178001404,
      "final_write_rate": 0.24448242783546448,
      "wall_s": 73.8,
      "n_params": 30087
    },
    "rate_knob": [
      {
        "rho": 0.05,
        "gamma": 0.008,
        "write_rate": 0.02294921875,
        "acc": 0.41990065574645996
      },
      {
        "rho": 0.2,
        "gamma": 0.008,
        "write_rate": 0.3831543028354645,
        "acc": 0.988357663154602
      },
      {
        "rho": 0.5,
        "gamma": 0.008,
        "write_rate": 0.46674805879592896,
        "acc": 0.9790437817573547
      },
      {
        "rho": 0.85,
        "gamma": 0.008,
        "write_rate": 0.507080078125,
        "acc": 0.9810617566108704
      }
    ]
  },
  "rate_knob_sweep": [
    {
      "rho": 0.05,
      "gamma": 0.008,
      "write_rate": 0.02294921875,
      "acc": 0.41990065574645996
    },
    {
      "rho": 0.2,
      "gamma": 0.008,
      "write_rate": 0.3831543028354645,
      "acc": 0.988357663154602
    },
    {
      "rho": 0.5,
      "gamma": 0.008,
      "write_rate": 0.46674805879592896,
      "acc": 0.9790437817573547
    },
    {
      "rho": 0.85,
      "gamma": 0.008,
      "write_rate": 0.507080078125,
      "acc": 0.9810617566108704
    }
  ]
}
